Masses and decay constants of the $\eta$ and $\eta^\prime$ mesons from lattice QCD

We determine the masses, the singlet and octet decay constants as well as the anomalous matrix elements of the $\eta$ and $\eta^\prime$ mesons in $N_f=2+1$ QCD\@. The results are obtained using twenty-one CLS ensembles of non-perturbatively improved Wilson fermions that span four lattice spacings ranging from $a\approx 0.086\,$fm down to $a\approx 0.050\,$fm. The pion masses vary from $M_{\pi}=420\,$MeV to $126\,$MeV and the spatial lattice extents $L_s$ are such that $L_sM_\pi\gtrsim 4$, avoiding significant finite volume effects. The quark mass dependence of the data is tightly constrained by employing two trajectories in the quark mass plane, enabling a thorough investigation of U($3$) large-$N_c$ chiral perturbation theory (ChPT). The continuum limit extrapolated data turn out to be reasonably well described by the next-to-leading order ChPT parametrization and the respective low energy constants are determined. The data are shown to be consistent with the singlet axial Ward identity and, for the first time, also the matrix elements with the topological charge density are computed. We also derive the corresponding next-to-leading order large-$N_{c}$ ChPT formulae. We find $F^8 = 115.0(2.8)~\text{MeV}$, $\theta_{8} = -25.8(2.3)^{\circ}$, $\theta_0 = -8.1(1.8)^{\circ}$ and, in the $\overline{\mathrm{MS}}$ scheme for $N_f=3$, $F^{0}(\mu = 2\,\mathrm{GeV}) = 100.1(3.0)~\text{MeV}$, where the decay constants read $F^8_\eta=F^8\cos \theta_8$, $F^8_{\eta^\prime}=F^8\sin \theta_8$, $F^0_\eta=-F^0\sin \theta_0$ and $F^0_{\eta^\prime}=F^0\cos \theta_0$. For the gluonic matrix elements, we obtain $a_{\eta}(\mu = 2\,\mathrm{GeV}) = 0.0170(10)\,\mathrm{GeV}^{3}$ and $a_{\eta^{\prime}}(\mu = 2\,\mathrm{GeV}) = 0.0381(84)\,\mathrm{GeV}^{3}$, where statistical and all systematic errors are added in quadrature.

==> data/decs_cmp.dat <==
ref,F8,F8err,F8str,Lam,Lamerr,Lamstr,F0Lam,F0Lamerr,F0Lamstr,F0,F0err,F0str,theta8,theta8err,theta8str,theta0,theta0err,theta0str,Fq,Fqerr,Fqstr,Fs,Fserr,Fsstr,phil,philerr,philstr,phis,phiserr,phisstr
# we set Lambda3 = -0.125 (taking this Lambda1 - 2 Lambda3 = 0.25 and setting Lambda1 to zero, in line with the FKS scheme). flavour decs obtained from eq 24 of 1503.02248 (the angles are wrong? I derived them myself. better check again)
# radiative decays
Benayoun et al. \cite{Benayoun:1999au}      ,125.2   ,0.9   ,$125.2(9)$   ,0.20 ,0.04,$0.20(4)$,110.9 ,4.8   ,$\emph{110.9(4.8)}$ ,121.5 ,2.8   ,$121.5(2.8)$,-20.4  ,0.96      ,$-20.4(1.0)^\circ$   ,-0.05   ,1.0      ,$-0.1(1.0)^\circ$ ,90,0,---,130,0,---,38,0,---,38,0,---
Escribano and Frere \cite{Escribano:2005qq} ,139.0   ,4.6   ,$139.0(4.6)$ ,0.34 ,0.10,$0.34(10)$,102.6,8.2   ,$\emph{102.6(8.2)}$ ,118.8 ,3.7   ,$118.8(3.7)$,-23.8  ,1.4       ,$-23.8(1.4)^\circ$   ,-2.4   ,1.9       ,$-2.4(1.9)^\circ$ ,100.4,2.8   ,$100.4(2.8)$,152.8 ,5.5   ,$152.8(5.5)$ ,39.9 ,1.3     ,$39.9(1.3)^\circ$ ,41.4 ,1.4     ,$41.4(1.4)^\circ$
Escribano et al. \cite{Escribano:2013kba}   ,0       ,0     ,$---$        ,0   ,0   ,$0$        ,0    ,0     ,---                 ,0     ,0     ,---         ,0      ,0         ,---                  ,0      ,0         ,---               ,97.6, 1.0   ,$97.6(1.0)$ ,143.6 ,20    ,$144(20)$    ,40.3 ,1.8     ,$40.3(1.8)^\circ$ ,40.3 ,1.8     ,$40.3(1.8)^\circ$
Chen et al. \cite{Chen:2014yta}             ,133.5   ,3.7   ,$133.5(3.7)$ ,-100,0   ,---        ,0    ,0     ,---                 ,117.8 ,5.5  ,$117.8(5.5)$ ,-26.7  ,1.8       ,$-26.7(1.8)^\circ$   ,-11.0  ,1.0       ,$-11.0(1.0)^\circ$,105.9,3.7,$105.9(3.7)$   ,143.6,5.5,$143.6(5.5)$  ,34.5,1.8,$34.5(1.8)^\circ$,36.0,1.4,$36.0(1.4)^\circ$
# the Escribano TFF eta result
Escribano et al. \cite{Escribano:2015nra}    ,112.4   ,9.2   ,$112.4(9.2)$,0    ,0   ,$0$       ,0    ,0     ,---                 ,105.9 ,5.5  ,$105.9(5.5)$ ,-21.3  ,3.5       ,$-21.3(3.5)^\circ$   ,-11.3   ,3.9      ,$-11.3(3.9)^\circ$,98.7 ,0.9   ,$98.7(9)$  ,128   ,13    ,$128(13)$  ,39.3,1.2    ,$39.3(1.2)^\circ$ ,39.3 ,1.2     ,$39.2(1.2)^\circ$
# their etaprime result:
Escribano et al. \cite{Escribano:2015yup}    ,117.0   ,1.8   ,$117.0(1.8)$ ,0.01 ,0.13,$0.01(13)$,104.5 ,11.4 ,$\emph{105(11)}$    ,105.0 ,4.6   ,$105.0(4.6)$ ,-21.2  ,1.9       ,$-21.2(1.9)^\circ$   ,-6.9   ,2.4       ,$-6.9(2.4)^\circ$       ,94.9 ,3.7   ,$94.9(3.7)$ ,125.3 ,3.7   ,$125.3(3.7)$ ,39.6 ,2.3     ,$39.6(2.3)^\circ$ ,40.8 ,1.8     ,$40.8(1.8)^\circ$
Leutwyler \cite{Leutwyler:1997yr}     ,117.9   ,0     ,$118$       ,-10    ,0   ,---     ,100.9  ,0    ,$101$        ,0  ,0    ,---        ,-20    ,0         ,$-20^\circ$          ,-4     ,0         ,$-4^\circ$              ,0 ,0     ,---      ,0 ,0     ,---        ,0 ,0       ,---        ,0 ,0       ,---
Feldmann \cite{Feldmann:1999uf}      ,116.0   ,3.7   ,$116.0(3.7)$ ,0    ,0.3 ,$0.0(3)$ ,107.8 ,2.8   ,$107.8(2.8)$ ,107.8 ,2.8   ,$107.8(2.8)$,-21.2  ,1.9       ,$-21.2(1.9)^\circ$   ,-9.2   ,1.7       ,$-9.2(1.7)^\circ$       ,98.5 ,1.8   ,$98.5(1.8)$ ,123.4 ,5.5   ,$123.4(5.5)$ ,39.3 ,1.0     ,$39.3(1.0)^\circ$ ,39.3 ,1.0     ,$39.3(1.0)^\circ$
# NLOFit-A slightly less worse chisq (6.78)
Guo et al. \cite{Guo:2015xva} \tiny{NLO-A}       ,113.2   ,4.4  ,$113.2(4.4)$  ,0.02 ,0.08,$0.02(8)$ ,102.8 ,7.0   ,\emph{102.8(7.0)},104.9 ,2.9   ,$104.9(2.9)$ ,-21.5  ,4.5       ,$-21.5(4.5)^\circ$   ,-7.2   ,2.5       ,$-7.2(2.5)^\circ$       ,94.1 ,2.5   ,$94.1(2.5)$ ,122.3 ,5.2  ,$122.3(5.2)$  ,40.4 ,4.75    ,$40.4(4.8)^\circ$ ,39.9 ,2.8     ,$39.9(2.8)^\circ$
# NNLOFit-B "best result" they use priors!
Guo et al. \cite{Guo:2015xva} \tiny{NNLO-B}      ,126.5   ,11.9  ,$126(12)$    ,-0.04 ,0.14,$-0.04(14)$,111.3 ,13.9 ,\emph{111(14)} ,109.1 ,6.04  ,$109.1(6.0)$ ,-27.9  ,1.7       ,$-27.9(1.7)^\circ$   ,-6.8   ,3.8       ,$-6.8(3.8)^\circ$       ,92.7 ,1.4   ,$92.7(1.4)$ ,139.0 ,15.0  ,$139(15)$    ,35.8 ,1.2     ,$35.8(1.2)^\circ$ ,37.1 ,1.4     ,$37.1(1.4)^\circ$
# Bickert, Masjuan and Scherer, NLO I
Bickert et al. \cite{Bickert:2016fgy} \tiny{NLO-I}   ,116.0   ,0.9   ,$116.0(9)$   ,-100     ,0    ,---      ,104.1  ,0    ,$104.1(0)$,0      ,0    ,---          ,-21.7  ,0.7       ,$-21.7(7)^\circ$      ,-0.5    ,0.7      ,$-0.5(7)^\circ$         ,0    ,0     ,---         ,0     ,0     ,---          ,0     ,0      ,---               ,0     ,0       ,---
# Bickert, Masjuan and Scherer, NNLO w/ Ci at 1 GeV EFT scale (see paragraph before summary)
\cite{Bickert:2016fgy} \tiny{NNLO w/o Ci ($\mu_{\rm EFT} = 1 \mathrm{GeV}$)}  ,117.9,1.8,$117.9(1.8)$,0,0,$0$      ,79.2   ,0.92  ,$79.2(9)$ ,0      ,0    ,---          ,-12.6  ,6.1      ,$-12.6(6.1)^\circ$       ,-6.3  ,6.5      ,$-6.3(6.5)^\circ$         ,0    ,0     ,---         ,0     ,0     ,---          ,0     ,0      ,---               ,0     ,0       ,---
\cite{Bickert:2016fgy} \tiny{NNLO w/ Ci ($\mu_{\rm EFT} = 1 \mathrm{GeV}$)}   ,108.7,7.4,$109(7)$,0,0,$0$          ,76.4   ,0.9   ,$76.4(9)$ ,0      ,0    ,---          ,-33.7  ,21.5      ,$-34(22)^\circ$       ,-33.3  ,24.2      ,$-33(24)^\circ$         ,0    ,0     ,---         ,0     ,0     ,---          ,0     ,0      ,---               ,0     ,0       ,---
Ding et al.~\cite{Ding:2018xwy},    123.4,     0,   $123.4$,     -10,     0,   ---,      0,     0,      ---              ,116.0,   0,     $116.0$,  -21,   0,          $-21^\circ$,        -2.8,    0,          $-2.8^\circ$,                  101,0,       $101$,      138,   0,      $138$,       42.8, 0,        $42.8^\circ$,       42.8, 0,        $42.8^\circ$
##ETMC \cite{Ottnad:2017bjt}       ,114.6   ,3.8   ,$114.6(3.8)$ ,0    ,0   ,$0$       ,102.4 ,4.7   ,$102.4(4.7)$ ,102.4 ,4.7   ,$102.4(4.7)$ ,-24.7  ,3.3       ,$-24.7(3.3)^\circ$   ,-6.1   ,3.3       ,$-6.1(3.3)^\circ$       ,88.5 ,5.4   ,$88.5(5.4)$ ,125.7 ,2.6   ,$125.7(2.6)$ ,38.8 ,3.3     ,$38.8(3.3)^\circ$ ,38.8 ,3.3     ,$38.8(3.3)^\circ$
ETMC \cite{Ottnad:2017bjt}       ,0,0,--- ,0    ,0   ,$0$       ,0,0,--- ,0 ,0,--- ,0,0,--- ,100,0,---,88.4 ,5.4   ,$88.4(5.4)$ ,125.6 ,2.6   ,$125.6(2.6)$ ,38.8 ,3.3     ,$38.8(3.3)^\circ$ ,38.8 ,3.3     ,$38.8(3.3)^\circ$
Gu et al. \cite{Gu:2018swy} \tiny{NNLO-A9p($F_\pi$)}                          ,113.1,2.1,$113.1(2.1)$,0.24,0.21,$0.24(21)$,95,20,\emph{95(20)},106.0,4.4,$106.0(4.4)$,-26.1,2.5,$-26.1(2.5)^\circ$,-7.0,2.1,$-7.0(2.1)^\circ$,89.8,4.7,$89.8(4.7)$,126.3,2.9,$126.3(2.9)$,39.6,2.6,$39.6(2.6)^\circ$,36.7,2.3,$36.7(2.3)^\circ$
eq.~\eqref{eq:leutwyler}                ,115.2   ,1.2   ,$115.2(1.2)$   ,-10  ,0   ,---        ,104.3 ,1.1  ,$104.3(1.1)$  ,0     ,0   ,---          ,0      ,0         ,---                  ,100    ,0         ,---                     ,0    ,0     ,---         ,0     ,0    ,---          ,0    ,0       ,---               ,0    ,0       ,---
this work ($\mu = 1 \mathrm{GeV}$)      ,115.0   ,2.8   ,$115.0(2.8)$ ,-0.03,0.05,$-0.03(5)$ ,107.3 ,2.2  ,$107.3(2.2)$,106.0 ,3.2 ,$106.0(3.2)$ ,-25.8  ,2.3       ,$-25.8(2.3)^\circ$   ,-8.1   ,1.8       ,$-8.1(1.8)^\circ$       ,91.70,3.31  ,$91.7(3.3)$ ,126.7 ,4.3  ,$126.7(4.3)$ ,38.3 ,1.8     ,$38.3(1.8)^\circ$ ,36.8 ,1.6     ,$36.8(1.6)^\circ$
this work ($\mu = 2\,\mathrm{GeV}$)     ,115.0   ,2.8   ,$115.0(2.8)$ ,-0.13,0.05,$-0.13(5)$ ,107.3 ,2.2  ,$107.3(2.2)$,100.1 ,3.0 ,$100.1(3.0)$ ,-25.8  ,2.3       ,$-25.8(2.3)^\circ$   ,-8.1   ,1.8       ,$-8.1(1.8)^\circ$       ,88.28,3.15  ,$88.3(3.2)$ ,124.3 ,4.2  ,$124.3(4.2)$ ,36.2 ,1.9     ,$36.2(1.9)^\circ$ ,37.9 ,1.6     ,$37.9(1.6)^\circ$
this work ($\mu = \infty$)              ,115.0   ,2.8   ,$115.0(2.8)$ ,-0.25,0.05,$-0.25(5)$ ,107.3 ,2.2  ,$107.3(2.2)$,93.1 ,2.7 ,$93.1(2.7)$   ,-25.8  ,2.3       ,$-25.8(2.3)^\circ$   ,-8.1   ,1.8       ,$-8.1(1.8)^\circ$       ,84.40,2.95  ,$84.4(3.0)$ ,121.5 ,4.1  ,$121.5(4.1)$ ,33.3 ,1.9     ,$33.3(2.0)^\circ$ ,39.3 ,1.7     ,$39.3(1.7)^\circ$
#
# REMARKS
#
# converted using fpi=92.21
# naive error propagation
# for technical reasons, there are fictitious values in the table whenever the publication does not give one (otherwise the line won't be plotted). This is the case if the string column shows a dash.


==> data/ensdata_table.dat <==
# generated by ./collectEnsdata.sh on Mon Dec 28 09:21:31 PM CET 2020
ensid phi2          phi4          phiEta        ameta         ametaprime  metatimessqrt8t0 metaprimetimessqrt8t0 thetamass       ZFpartimpAoctet0timessqrt8t0 ZFpartimpAsinglet1timessqrt8t0 ZFpartimpAoctet1timessqrt8t0 ZFpartimpAsinglet0timessqrt8t0 chi2pdofmass    basis
H101  $0.7719(106)$ $1.1579(158)$ $0.7719(106)$ $0.1814(6)$   $0.404(16)$ $0.867(3)$       $1.931(74)$           $8.873(1.727)$  $0.2164(30)$                 $0.1790(97)$                   $\phantom{-}0$               $0$                            $1.09,~0.86$    $\{8^3,~8^2,~0^3,~0^2\}$
H102a $0.5404(129)$ $1.1161(161)$ $0.9477(104)$ $0.1996(44)$  $0.413(22)$ $0.958(21)$      $1.981(107)$          $9.042(2.338)$  $0.2206(58)$                 $0.1701(314)$                  $-0.0263(104)$               $0.0142(100)$                  $0.71$          $\{\ell^3,~s^3,~8^2\}$
H102b $0.5547(141)$ $1.1297(180)$ $0.9515(108)$ $0.1989(26)$  $0.395(21)$ $0.955(13)$      $1.896(99)$           $7.199(2.007)$  $0.2138(32)$                 $0.1816(97)$                   $-0.0303(54)$                $0.0102(37)$                   $0.99$          $\{\ell^3,~s^3,~8^2\}$
H105  $0.3504(98)$  $1.1249(159)$ $1.1495(128)$ $0.2249(38)$  $0.392(14)$ $1.082(18)$      $1.886(69)$           $5.707(1.145)$  $0.2155(27)$                 $0.1890(54)$                   $-0.0610(78)$                $0.0215(66)$                   $1.21$          $\{\ell^3,~s^3,~8^2\}$
C101  $0.2303(72)$  $1.1197(122)$ $1.2626(112)$ $0.2253(52)$  $0.422(19)$ $1.089(25)$      $2.038(92)$           $8.805(2.087)$  $0.2098(55)$                 $0.2046(126)$                  $-0.0744(155)$               $0.0299(87)$                   $0.71$          $\{\ell^3,~s^3,~8^2\}$
D150  $0.0823(26)$  $1.0740(150)$ $1.3497(190)$ $0.2280(183)$ $0.382(31)$ $1.107(89)$      $1.854(150)$          $4.891(2.600)$  $0.1954(193)$                $0.1472(277)$                  $-0.1030(374)$               $0.0198(194)$                  $1.04$          $\{\ell^3,~s^3,~8^2\}$
H107  $0.5608(74)$  $1.5113(122)$ $1.4544(105)$ $0.2509(46)$  $0.433(16)$ $1.170(21)$      $2.019(73)$           $7.319(1.508)$  $0.2230(42)$                 $0.1921(47)$                   $-0.0730(84)$                $0.0306(79)$                   $0.82$          $\{\ell^3,~s^3,~8^2\}$
H106  $0.3052(263)$ $1.2887(198)$ $1.4131(148)$ $0.2511(49)$  $0.391(14)$ $1.193(23)$      $1.860(67)$           $4.137(869)$    $0.2159(46)$                 $0.1780(48)$                   $-0.0741(115)$               $0.0252(91)$                   $0.85$          $\{\ell^3,~s^3,~8^2\}$
C102  $0.2268(44)$  $1.2081(78)$  $1.3839(78)$  $0.2396(91)$  $0.389(20)$ $1.148(44)$      $1.864(97)$           $4.652(1.186)$  $0.2092(83)$                 $0.1906(136)$                  $-0.0928(170)$               $0.0502(176)$                  $0.88$          $\{\ell^3,~s^3,~8^2\}$
B450  $0.7617(78)$  $1.1425(116)$ $0.7617(78)$  $0.1611(17)$  $0.357(12)$ $0.872(9)$       $1.930(67)$           $8.787(1.615)$  $0.2184(30)$                 $0.1947(68)$                   $\phantom{-}0$               $0$                            $1.84,~1.00$    $\{8^3,~8^2,~0^3,~0^2\}$
S400  $0.5522(87)$  $1.1357(161)$ $0.9621(138)$ $0.1837(28)$  $0.335(10)$ $0.998(15)$      $1.821(52)$           $5.388(834)$    $0.2184(32)$                 $0.1923(74)$                   $-0.0384(46)$                $0.0178(80)$                   $1.46$          $\{\ell^3,~s^3,~8^2\}$
N401  $0.3704(112)$ $1.1142(181)$ $1.1151(161)$ $0.1858(141)$ $0.361(25)$ $1.009(77)$      $1.959(134)$          $7.946(3.009)$  $0.2187(76)$                 $0.1686(197)$                  $-0.0643(151)$               $0.0177(158)$                  $1.14$          $\{\ell^3,~s^3,~8^2\}$
B451  $0.7063(64)$  $1.6783(102)$ $1.5314(85)$  $0.2386(29)$  $0.370(11)$ $1.249(15)$      $1.937(56)$           $4.794(952)$    $0.2317(30)$                 $0.2132(134)$                  $-0.0668(64)$                $0.0298(82)$                   $1.19$          $\{\ell^3,~s^3,~8^2\}$
B452  $0.5114(27)$  $1.4891(79)$  $1.4741(90)$  $0.2233(29)$  $0.355(8)$  $1.186(15)$      $1.887(42)$           $4.646(608)$    $0.2210(26)$                 $0.1960(37)$                   $-0.0870(57)$                $0.0438(51)$                   $1.07$          $\{\ell^3,~s^3,~8^2\}$
N202  $0.7336(80)$  $1.1004(119)$ $0.7336(80)$  $0.1313(17)$  $0.331(20)$ $0.844(11)$      $2.126(129)$          $14.486(4.611)$ $0.2180(37)$                 $0.1793(60)$                   $\phantom{-}0$               $0$                            $0.87,~2.07$    $\{8^3,~8^2,~0^3,~0^2\}$
N203  $0.5157(62)$  $1.1077(113)$ $0.9612(90)$  $0.1567(29)$  $0.282(22)$ $1.005(19)$      $1.808(144)$          $5.095(2.565)$  $0.2236(32)$                 $0.2130(226)$                  $-0.0361(92)$                $0.0190(71)$                   $0.68$          $\{\ell^3,~s^3,~8^2\}$
N200  $0.3514(50)$  $1.1139(70)$  $1.1338(60)$  $0.1711(25)$  $0.303(18)$ $1.099(16)$      $1.948(117)$          $6.683(2.461)$  $0.2238(29)$                 $0.1961(68)$                   $-0.0457(98)$                $0.0189(89)$                   $1.45$          $\{\ell^3,~s^3,~8^2\}$
D200  $0.1787(26)$  $1.1073(62)$  $1.2977(64)$  $0.1768(22)$  $0.330(13)$ $1.138(14)$      $2.125(85)$           $10.370(2.331)$ $0.2243(30)$                 $0.1981(90)$                   $-0.0684(69)$                $0.0161(60)$                   $1.43$          $\{\ell^3,~s^3,~8^2\}$
N204  $0.5173(45)$  $1.5120(76)$  $1.4987(64)$  $0.1970(35)$  $0.315(16)$ $1.239(22)$      $1.983(103)$          $5.747(1.740)$  $0.2297(53)$                 $0.2069(149)$                  $-0.0671(114)$               $0.0172(110)$                  $1.07$          $\{\ell^3,~s^3,~s^2\}$
N201  $0.3491(36)$  $1.3506(71)$  $1.4518(69)$  $0.1818(67)$  $0.306(9)$  $1.154(43)$      $1.944(57)$           $5.976(868)$    $0.2198(34)$                 $0.1872(55)$                   $-0.0854(108)$               $0.0372(120)$                  $1.80$          $\{\ell^3,~s^3,~8^2\}$
D201  $0.1780(33)$  $1.1908(99)$  $1.4096(122)$ $0.1874(90)$  $0.327(21)$ $1.201(58)$      $2.097(133)$          $8.731(3.222)$  $0.2299(102)$                $0.1753(238)$                  $-0.0753(268)$               $0.0184(131)$                  $1.03$          $\{\ell^3,~s^3,~8^2\}$
N300  $0.7708(108)$ $1.1561(162)$ $0.7708(108)$ $0.1061(11)$  $0.247(16)$ $0.878(9)$       $2.046(130)$          $11.656(3.688)$ $0.2124(32)$                 $0.1781(171)$                  $\phantom{-}0$               $0$                            $1.21,~1.87$    $\{8^3,~8^2,~0^3,~0^2\}$


==> data/gluon_cmp.dat <==
#literature comparisons of a_eta and a_etaprime
# everything in units of GeV^3.
ref,aeta,aetaerr,aetastr,aetaprime,aetaprimeerr,aetaprimestr
Novikov et al.~\cite{Novikov:1979uy}, 0.021,0,$0.021$,0.035,0,$0.035$
Feldmann~\cite{Feldmann:1999uf} ,0.023,0,$0.023$,0.058,0,$0.058$
Beneke and Neubert~\cite{Beneke:2002jn}, 0.022,0.002,$0.022(2)$,0.057,0.002,$0.057(2)$
Cheng et al.~\cite{Cheng:2008ss}, 0.026,0.028,$0.026(28)$,0.054,0.057,$0.054(57)$
Singh~\cite{Singh:2013oya}, 0.0220, 0.0050,$0.0220(50)$,0.037,0.010,$0.037(10)$
Qin et al.~\cite{Qin:2017qes}, 0.016,0,$0.016$,0.051,0,$0.051$
Ding et al.~\cite{Ding:2018xwy},0.024,0,$0.024$,0.051,0,$0.051$
this work at $\mu = 1 \mathrm{GeV}$,0.01720,0.00100,$0.0172(10)$,0.0424,0.0084,$0.0424(84)$
this work at $\mu = 2 \mathrm{GeV}$,0.01700,0.00099,$0.0170(10)$,0.0381,0.0084,$0.0381(84)$
this work at $\mu = \infty$,0.01676,0.000982,$0.0168(10)$,0.0330,0.0083,$0.0330(83)$


==> data/graph_plots.dat <==
fitid fitname metatimessqrt8t0physstr metatimessqrt8t0physmean metatimessqrt8t0physmerr metatimessqrt8t0physperr metaprimetimessqrt8t0physstr metaprimetimessqrt8t0physmean metaprimetimessqrt8t0physmerr metaprimetimessqrt8t0physperr FAoctet0timessqrt8t0physstr FAoctet0timessqrt8t0physmean FAoctet0timessqrt8t0physmerr FAoctet0timessqrt8t0physperr FAoctet1timessqrt8t0physstr FAoctet1timessqrt8t0physmean FAoctet1timessqrt8t0physmerr FAoctet1timessqrt8t0physperr FAsinglet0timessqrt8t0physstr FAsinglet0timessqrt8t0physmean FAsinglet0timessqrt8t0physmerr FAsinglet0timessqrt8t0physperr FAsinglet1timessqrt8t0physstr FAsinglet1timessqrt8t0physmean FAsinglet1timessqrt8t0physmerr FAsinglet1timessqrt8t0physperr 
1 nlonoAcut0 $1.162\left(\substack{8\\10}\right)$ 1.16202 0.0104605 0.00777714 $1.982\left(\substack{17\\13}\right)$ 1.98219 0.0134776 0.0174033 $0.2149\left(\substack{10\\14}\right)$ 0.21491 0.00137658 0.000973031 $-0.1015\left(\substack{25\\25}\right)$ -0.101493 0.00251873 0.00250424 $0.0337\left(\substack{22\\18}\right)$ 0.0337146 0.00182955 0.002164 $0.1884\left(\substack{7\\20}\right)$ 0.188365 0.00202046 0.000687607 
2 nloallLinearcut0 $1.169\left(\substack{8\\12}\right)$ 1.1688 0.0123889 0.00759301 $1.950\left(\substack{21\\11}\right)$ 1.95044 0.0108398 0.0210252 $0.2202\left(\substack{12\\27}\right)$ 0.220218 0.002695 0.0012094 $-0.0847\left(\substack{38\\86}\right)$ -0.0847449 0.00856374 0.00382169 $0.0230\left(\substack{62\\33}\right)$ 0.0230258 0.00333031 0.00616372 $0.1943\left(\substack{44\\53}\right)$ 0.194263 0.00525194 0.00443811 
3 nlolinearSome2cut0 $1.170\left(\substack{17\\13}\right)$ 1.16974 0.0125114 0.0173085 $1.952\left(\substack{53\\11}\right)$ 1.95188 0.0113258 0.0525454 $0.2200\left(\substack{17\\28}\right)$ 0.220003 0.00278891 0.00170538 $-0.0849\left(\substack{57\\93}\right)$ -0.0849444 0.00929427 0.00574162 $0.0231\left(\substack{64\\45}\right)$ 0.0230599 0.00445454 0.00635425 $0.1907\left(\substack{24\\93}\right)$ 0.190741 0.00927764 0.00236203 
4 nlolinearSome1cut0 $1.169\left(\substack{8\\12}\right)$ 1.16867 0.0119868 0.00797304 $1.958\left(\substack{22\\11}\right)$ 1.95764 0.0106318 0.0224549 $0.2195\left(\substack{9\\25}\right)$ 0.219459 0.00251465 0.00085259 $-0.0864\left(\substack{34\\84}\right)$ -0.086428 0.00842581 0.0033561 $0.0260\left(\substack{44\\24}\right)$ 0.0259597 0.00242949 0.00440304 $0.1949\left(\substack{7\\42}\right)$ 0.194939 0.00415301 0.000691843 
5 nlolinearSomeAndF80cut0 $1.167\left(\substack{7\\11}\right)$ 1.1672 0.0114115 0.00670926 $1.956\left(\substack{21\\12}\right)$ 1.95573 0.0117545 0.0211031 $0.2234\left(\substack{21\\43}\right)$ 0.223406 0.00432322 0.00205587 $-0.0901\left(\substack{31\\80}\right)$ -0.0900614 0.0079754 0.00312715 $0.0242\left(\substack{49\\16}\right)$ 0.0241553 0.00159368 0.00485449 $0.1960\left(\substack{9\\42}\right)$ 0.196011 0.00415409 0.000868259 
6 nlolinearSomeAndF181cut0 $1.164\left(\substack{9\\10}\right)$ 1.16407 0.00982499 0.00875511 $1.959\left(\substack{21\\13}\right)$ 1.95851 0.0133262 0.0214315 $0.2196\left(\substack{8\\28}\right)$ 0.219566 0.00278556 0.000808779 $-0.0918\left(\substack{41\\82}\right)$ -0.0917728 0.00824112 0.00406969 $0.0252\left(\substack{47\\16}\right)$ 0.0252404 0.00164108 0.00466073 $0.1957\left(\substack{6\\44}\right)$ 0.195674 0.00435403 0.00062768
7 nlolinearSomeAndF82cut0 $1.168\left(\substack{7\\12}\right)$ 1.16788 0.0115435 0.00687005 $1.958\left(\substack{22\\10}\right)$ 1.9577 0.0104424 0.0223282 $0.2219\left(\substack{15\\31}\right)$ 0.221933 0.00306614 0.00147968 $-0.0939\left(\substack{23\\83}\right)$ -0.0938815 0.00827307 0.00226943 $0.0224\left(\substack{44\\25}\right)$ 0.0224146 0.00250134 0.00437278 $0.1974\left(\substack{12\\40}\right)$ 0.197412 0.00397262 0.00115604 
8 nlolinearSomeAndF0802cut0 $1.168\left(\substack{6\\12}\right)$ 1.16838 0.0116515 0.00648435 $1.952\left(\substack{21\\12}\right)$ 1.95169 0.0118386 0.0208917 $0.2256\left(\substack{16\\42}\right)$ 0.2256 0.00418929 0.00163681 $-0.0877\left(\substack{29\\76}\right)$ -0.0876643 0.0075992 0.00292084 $0.0233\left(\substack{46\\26}\right)$ 0.0233412 0.00259207 0.00457729 $0.1962\left(\substack{13\\37}\right)$ 0.196247 0.00374322 0.00127379 
9 nlolinearSomeAndF1802cut0 $1.168\left(\substack{9\\9}\right)$ 1.16817 0.00925478 0.00847115 $1.960\left(\substack{23\\9}\right)$ 1.9601 0.00929917 0.0233424 $0.2201\left(\substack{7\\28}\right)$ 0.220114 0.00278664 0.000749025 $-0.0935\left(\substack{21\\90}\right)$ -0.0934547 0.00903933 0.00207194 $0.0238\left(\substack{42\\17}\right)$ 0.023804 0.0017474 0.00421351 $0.1968\left(\substack{12\\39}\right)$ 0.196771 0.00394843 0.00118508
10 nlolinearSomeAndF001cut0 $1.169\left(\substack{6\\12}\right)$ 1.16925 0.0120886 0.00647713 $1.952\left(\substack{21\\12}\right)$ 1.952 0.012354 0.021193 $0.2201\left(\substack{10\\27}\right)$ 0.220105 0.00265114 0.00101008 $-0.0851\left(\substack{42\\84}\right)$ -0.0850552 0.00837341 0.00417932 $0.0232\left(\substack{53\\38}\right)$ 0.0231731 0.00375001 0.00525524 $0.1930\left(\substack{12\\37}\right)$ 0.192987 0.00369208 0.00117713 
11 nlolinearSomeAndF1012cut0 $1.169\left(\substack{9\\11}\right)$ 1.16881 0.0106939 0.00942386 $1.955\left(\substack{23\\13}\right)$ 1.95512 0.0130115 0.0227834 $0.2200\left(\substack{13\\25}\right)$ 0.220034 0.00252644 0.00128522 $-0.0855\left(\substack{34\\78}\right)$ -0.085486 0.00777429 0.00338281 $0.0247\left(\substack{62\\36}\right)$ 0.0247354 0.00359642 0.0061689 $0.1965\left(\substack{24\\58}\right)$ 0.196476 0.00575608 0.00235436 
12 nlolinearSomeAndF100cut0 $1.168\left(\substack{9\\10}\right)$ 1.16758 0.0102457 0.00903226 $1.957\left(\substack{23\\17}\right)$ 1.95736 0.016536 0.022929 $0.2194\left(\substack{16\\25}\right)$ 0.219446 0.00245287 0.00158457 $-0.0866\left(\substack{31\\82}\right)$ -0.0865832 0.00821504 0.00306707 $0.0274\left(\substack{41\\32}\right)$ 0.0273801 0.00324746 0.00408055 $0.1998\left(\substack{22\\86}\right)$ 0.199757 0.0085617 0.00222036 
13 nlolinearSomeAndF8v1cut0 $1.168\left(\substack{9\\10}\right)$ 1.16826 0.0100503 0.0088768 $1.957\left(\substack{23\\10}\right)$ 1.95691 0.00966874 0.0230583 $0.2237\left(\substack{17\\36}\right)$ 0.223739 0.00356306 0.0017108 $-0.0931\left(\substack{24\\87}\right)$ -0.0931367 0.00866203 0.00238483 $0.0232\left(\substack{45\\29}\right)$ 0.0231993 0.0028614 0.00454934 $0.1969\left(\substack{12\\38}\right)$ 0.196922 0.0037913 0.00120306
14 nlolinearSomeAndF08v1cut0 $1.168\left(\substack{8\\9}\right)$ 1.16844 0.0092575 0.00755907 $1.957\left(\substack{23\\10}\right)$ 1.95677 0.00991582 0.0227242 $0.2237\left(\substack{18\\35}\right)$ 0.223681 0.00345726 0.00180011 $-0.0930\left(\substack{21\\88}\right)$ -0.0930318 0.00877945 0.00214797 $0.0230\left(\substack{47\\26}\right)$ 0.0230343 0.00262591 0.00472341 $0.1966\left(\substack{15\\42}\right)$ 0.196591 0.00421135 0.00153406
15 nlolinearSomeAndFSomev1cut0 $1.169\left(\substack{11\\10}\right)$ 1.16872 0.0095609 0.0105487 $1.957\left(\substack{23\\9}\right)$ 1.95744 0.00913743 0.0231394 $0.2235\left(\substack{17\\35}\right)$ 0.223529 0.00349261 0.00169916 $-0.0927\left(\substack{20\\85}\right)$ -0.0926511 0.00852734 0.00196241 $0.0237\left(\substack{47\\32}\right)$ 0.0237221 0.00318418 0.00471901 $0.1961\left(\substack{14\\38}\right)$ 0.196121 0.00381298 0.00140728
16 nlolinearSomeAndFSomev2cut0 $1.168\left(\substack{11\\9}\right)$ 1.16815 0.00902565 0.0105429 $1.958\left(\substack{22\\9}\right)$ 1.9576 0.00893274 0.021944 $0.2219\left(\substack{13\\28}\right)$ 0.221897 0.00284064 0.00130488 $-0.0938\left(\substack{23\\84}\right)$ -0.0937565 0.00836941 0.00231395 $0.0222\left(\substack{41\\24}\right)$ 0.0222427 0.00235699 0.00413209 $0.1968\left(\substack{17\\42}\right)$ 0.196832 0.00419517 0.00171174
17 nlolinearSomeAndFSomev5cut0 $1.169\left(\substack{10\\10}\right)$ 1.16855 0.00999826 0.0101564 $1.958\left(\substack{23\\9}\right)$ 1.95766 0.00905168 0.023435 $0.2236\left(\substack{17\\38}\right)$ 0.223592 0.0037958 0.00173751 $-0.0927\left(\substack{22\\86}\right)$ -0.092748 0.0085799 0.00217793 $0.0240\left(\substack{42\\29}\right)$ 0.0239558 0.00294642 0.00423053 $0.1965\left(\substack{10\\39}\right)$ 0.196542 0.00388836 0.00102173


==> data/lo_extrap.dat <==
fitname fitid masscut Ameta0 Ameta1 Ameta2 Ametapr0 Ametapr1 Ametapr2 M0Sq chi2perdof gamma metatimessqrt8t0phys metaprimetimessqrt8t0phys
loallAsqcut4 1 1.6 $0.20\left(\substack{15\\22}\right)$ $-2.9\left(\substack{1.9\\1.4}\right)\times10^{-1}$ $0.55\left(\substack{7\\11}\right)$ $0.43\left(\substack{19\\48}\right)$ $-5.1\left(\substack{5.1\\1.3}\right)\times10^{-1}$ $0.026\left(\substack{126\\76}\right)$ -- $2.14\left(\substack{1.56\\-37}\right)$ -- $1.047\left(\substack{11\\11}\right)$ $1.84\left(\substack{21\\25}\right)$ 
lonoAsqcut4 2 1.6 -- -- -- -- -- -- -- $8.83\left(\substack{2.02\\24}\right)$ -- $1.0195\left(\substack{40\\40}\right)$ $1.954\left(\substack{14\\14}\right)$ 
losomeAsq1cut4 3 1.6 $0.123\left(\substack{21\\19}\right)$ -- -- $-4.77\left(\substack{73\\51}\right)\times10^{-1}$ -- -- -- $2.85\left(\substack{1.56\\-19}\right)$ -- $1.0754\left(\substack{59\\65}\right)$ $1.17\left(\substack{14\\11}\right)$ 
losomeAsq2cut4 4 1.6 -- $0.178\left(\substack{0\\92}\right)$ -- -- $-1.3\left(\substack{1.2\\3999040000.0}\right)\times10^{-10}$ -- -- $3.82\left(\substack{1.11\\72}\right)$ -- $1.02591\left(\substack{5194\\-95}\right)$ $1.98\left(\substack{0\\72}\right)$ 
losomeAsq3cut4 5 1.6 -- -- $0.312\left(\substack{68\\22}\right)$ -- -- $-2.27\left(\substack{2.27\\32}\right)\times10^{-1}$ -- $2.29\left(\substack{1.58\\-27}\right)$ -- $1.041\left(\substack{2\\14}\right)$ $1.579\left(\substack{401\\68}\right)$ 
losomeAsq4cut4 6 1.6 -- $-1.49\left(\substack{48\\38}\right)\times10^{-1}$ $0.66\left(\substack{6\\11}\right)$ -- -- -- -- $2.20\left(\substack{1.50\\-36}\right)$ -- $1.0245\left(\substack{51\\51}\right)$ $1.971\left(\substack{19\\18}\right)$ 
gammaallAsqcut4 7 1.6 $0.11\left(\substack{14\\17}\right)$ $-6.9\left(\substack{16.8\\12.8}\right)\times10^{-2}$ $-1.5\left(\substack{2.2\\2.2}\right)\times10^{-1}$ $0.11\left(\substack{22\\35}\right)$ $-3.1\left(\substack{3.1\\1.4}\right)\times10^{-1}$ $0.083\left(\substack{123\\85}\right)$ -- $1.52\left(\substack{1.60\\-43}\right)$ $-2.8\left(\substack{4.2\\5.0}\right)\times10^{-1}$ $1.221\left(\substack{59\\61}\right)$ $1.71\left(\substack{25\\24}\right)$ 
gammanoAsqcut4 8 1.6 -- -- -- -- -- -- -- $1.45\left(\substack{1.33\\-47}\right)$ $0.044\left(\substack{86\\73}\right)$ $1.176\left(\substack{12\\15}\right)$ $1.910\left(\substack{18\\16}\right)$ 
gammasomeAsq1cut4 9 1.6 $-1.7\left(\substack{15.9\\-1.3}\right)\times10^{-2}$ -- -- $-1.63\left(\substack{99\\88}\right)\times10^{-1}$ -- -- -- $1.47\left(\substack{2.35\\-77}\right)$ $-2.4\left(\substack{618.2\\-15.1}\right)\times10^{-3}$ $1.184\left(\substack{-2\\89}\right)$ $1.67\left(\substack{21\\13}\right)$ 
gammasomeAsq2cut4 10 1.6 -- $-1.7\left(\substack{3.4\\1.8}\right)\times10^{-2}$ -- -- $-1.58\left(\substack{1.58\\44}\right)\times10^{-1}$ -- -- $1.43\left(\substack{1.35\\-51}\right)$ $-1.0\left(\substack{17.3\\11.5}\right)\times10^{-2}$ $1.185\left(\substack{19\\25}\right)$ $1.664\left(\substack{253\\81}\right)$ 
gammasomeAsq3cut4 11 1.6 -- -- $-4.5\left(\substack{10.0\\7.0}\right)\times10^{-2}$ -- -- $-5.3\left(\substack{10.6\\5.8}\right)\times10^{-2}$ -- $1.50\left(\substack{1.37\\-43}\right)$ $-4.7\left(\substack{21.7\\20.9}\right)\times10^{-2}$ $1.191\left(\substack{33\\35}\right)$ $1.82\left(\substack{17\\11}\right)$ 
gammasomeAsq4cut4 12 1.6 -- $0.014\left(\substack{62\\33}\right)$ $-8.3\left(\substack{8.4\\17.2}\right)\times10^{-2}$ -- -- -- -- $1.51\left(\substack{1.33\\-44}\right)$ $-9.6\left(\substack{21.4\\27.3}\right)\times10^{-2}$ $1.199\left(\substack{45\\35}\right)$ $1.899\left(\substack{23\\25}\right)$ 


==> data/nlo_extrap.dat <==
fitname fitid masscut chi2perdof EightT0F EightT0M0Sq M0timessqrt8t0 L5 L8 Lambda1 LambdaTilde dA dtildeA deltacA fA Ameta0 Ameta1 Ameta2 Ametapr0 Ametapr1 Ametapr2 Af000 Af001 Af002 Af080 Af081 Af082 Af100 Af101 Af102 Af180 Af181 Af182 FAoctet0timessqrt8t0phys FAoctet1timessqrt8t0phys Foctettimessqrt8t0phys metatimessqrt8t0phys metaprimetimessqrt8t0phys thetaoctetphys FAlight0timessqrt8t0phys FAlight1timessqrt8t0phys Flighttimessqrt8t0phys thetalightphys FAstrange0timessqrt8t0phys FAstrange1timessqrt8t0phys Fstrangetimessqrt8t0phys thetastrangephys FAlight0timessqrt8t0at1GeV FAlight1timessqrt8t0at1GeV Flighttimessqrt8t0at1GeV thetalightat1GeV FAstrange0timessqrt8t0at1GeV FAstrange1timessqrt8t0at1GeV Fstrangetimessqrt8t0at1GeV thetastrangeat1GeV FAlight0timessqrt8t0at2GeV FAlight1timessqrt8t0at2GeV Flighttimessqrt8t0at2GeV thetalightat2GeV FAstrange0timessqrt8t0at2GeV FAstrange1timessqrt8t0at2GeV Fstrangetimessqrt8t0at2GeV thetastrangeat2GeV FAlight0timessqrt8t0at10GeV FAlight1timessqrt8t0at10GeV Flighttimessqrt8t0at10GeV thetalightat10GeV FAstrange0timessqrt8t0at10GeV FAstrange1timessqrt8t0at10GeV Fstrangetimessqrt8t0at10GeV thetastrangeat10GeV thetasingletphys Fsinglettimessqrt8t0phys FAsinglet0timessqrt8t0phys FAsinglet1timessqrt8t0phys Fsinglettimessqrt8t0at1GeV FAsinglet0timessqrt8t0at1GeV FAsinglet1timessqrt8t0at1GeV Fsinglettimessqrt8t0at2GeV FAsinglet0timessqrt8t0at2GeV FAsinglet1timessqrt8t0at2GeV Fsinglettimessqrt8t0at10GeV FAsinglet0timessqrt8t0at10GeV FAsinglet1timessqrt8t0at10GeV etagammagammatimessqrt8t0phys etaprimegammagammatimessqrt8t0phys M0overlam1 Fsinglettimessqrt8t0overlam1
nlonoAcut0 1 --- $1.75$ $0.1909\left(\substack{14\\13}\right)$ $2.52\left(\substack{6\\9}\right)$ $1.59\left(\substack{2\\3}\right)$ $1.426\left(\substack{25\\32}\right)$ $1.047\left(\substack{23\\37}\right)$ $-0.28\left(\substack{1\\2}\right)$ $-0.16\left(\substack{3\\5}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- $0.2149\left(\substack{10\\14}\right)$ $-0.1015\left(\substack{25\\25}\right)$ $0.23767\left(\substack{29\\77}\right)$ $1.162\left(\substack{8\\10}\right)$ $1.982\left(\substack{17\\13}\right)$ $-0.441\left(\substack{11\\12}\right)$ $0.1516\left(\substack{11\\13}\right)$ $0.0952\left(\substack{14\\25}\right)$ $0.1790\left(\substack{11\\15}\right)$ $0.561\left(\substack{9\\14}\right)$ $-0.1560\left(\substack{21\\18}\right)$ $0.1916\left(\substack{14\\20}\right)$ $0.2471\left(\substack{5\\11}\right)$ $0.683\left(\substack{10\\10}\right)$ $0.1554\left(\substack{13\\14}\right)$ $0.1165\left(\substack{15\\26}\right)$ $0.1942\left(\substack{12\\17}\right)$ $0.643\left(\substack{9\\14}\right)$ $-0.1533\left(\substack{22\\19}\right)$ $0.2067\left(\substack{13\\21}\right)$ $0.2573\left(\substack{5\\13}\right)$ $0.6383\left(\substack{98\\98}\right)$ $0.1537\left(\substack{12\\14}\right)$ $0.1068\left(\substack{14\\26}\right)$ $0.1871\left(\substack{12\\16}\right)$ $0.607\left(\substack{9\\14}\right)$ $-0.1545\left(\substack{22\\18}\right)$ $0.1998\left(\substack{13\\21}\right)$ $0.2526\left(\substack{5\\12}\right)$ $0.6584\left(\substack{97\\99}\right)$ $0.1527\left(\substack{12\\14}\right)$ $0.1012\left(\substack{15\\25}\right)$ $0.1832\left(\substack{11\\16}\right)$ $0.585\left(\substack{9\\14}\right)$ $-0.1553\left(\substack{21\\18}\right)$ $0.1958\left(\substack{13\\21}\right)$ $0.2499\left(\substack{5\\12}\right)$ $0.6703\left(\substack{98\\100}\right)$ $-0.177\left(\substack{9\\13}\right)$ $0.1914\left(\substack{8\\19}\right)$ $0.0337\left(\substack{22\\18}\right)$ $0.1884\left(\substack{7\\20}\right)$ $0.2178\left(\substack{9\\22}\right)$ $0.0384\left(\substack{25\\21}\right)$ $0.2144\left(\substack{8\\23}\right)$ $0.2057\left(\substack{8\\20}\right)$ $0.0362\left(\substack{23\\20}\right)$ $0.2025\left(\substack{7\\22}\right)$ $0.1988\left(\substack{8\\20}\right)$ $0.0350\left(\substack{22\\19}\right)$ $0.1957\left(\substack{7\\21}\right)$ $0.3583\left(\substack{56\\54}\right)$ $0.4980\left(\substack{34\\75}\right)$ $1.873\left(\substack{22\\20}\right)$ $0.2259\left(\substack{11\\11}\right)$
nloallLinearcut0 2 --- $1.63$ $0.1913\left(\substack{20\\25}\right)$ $2.81\left(\substack{10\\18}\right)$ $1.68\left(\substack{3\\5}\right)$ $1.362\left(\substack{87\\54}\right)$ $0.797\left(\substack{133\\50}\right)$ $-0.23\left(\substack{5\\5}\right)$ $-0.01\left(\substack{5\\14}\right)$ $1.2\left(\substack{7\\1.0}\right)$ $-0.33\left(\substack{77\\54}\right)$ $0.047\left(\substack{46\\31}\right)$ $-0.511\left(\substack{241\\99}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- $0.2202\left(\substack{12\\27}\right)$ $-0.0847\left(\substack{38\\86}\right)$ $0.23596\left(\substack{116\\92}\right)$ $1.169\left(\substack{8\\12}\right)$ $1.950\left(\substack{21\\11}\right)$ $-0.367\left(\substack{18\\36}\right)$ $0.1459\left(\substack{38\\23}\right)$ $0.1097\left(\substack{30\\76}\right)$ $0.1826\left(\substack{33\\37}\right)$ $0.645\left(\substack{19\\44}\right)$ $-0.1665\left(\substack{54\\28}\right)$ $0.1814\left(\substack{82\\42}\right)$ $0.2462\left(\substack{28\\23}\right)$ $0.743\left(\substack{15\\39}\right)$ $0.1485\left(\substack{46\\27}\right)$ $0.1316\left(\substack{34\\82}\right)$ $0.1985\left(\substack{36\\44}\right)$ $0.725\left(\substack{18\\41}\right)$ $-0.1647\left(\substack{59\\29}\right)$ $0.1969\left(\substack{82\\46}\right)$ $0.2567\left(\substack{31\\27}\right)$ $0.697\left(\substack{15\\38}\right)$ $0.1474\left(\substack{42\\25}\right)$ $0.1216\left(\substack{32\\80}\right)$ $0.1911\left(\substack{35\\41}\right)$ $0.690\left(\substack{18\\42}\right)$ $-0.1655\left(\substack{57\\28}\right)$ $0.1898\left(\substack{83\\44}\right)$ $0.2518\left(\substack{30\\25}\right)$ $0.717\left(\substack{15\\39}\right)$ $0.1467\left(\substack{40\\24}\right)$ $0.1159\left(\substack{31\\78}\right)$ $0.1869\left(\substack{34\\39}\right)$ $0.669\left(\substack{18\\43}\right)$ $-0.1660\left(\substack{55\\28}\right)$ $0.1857\left(\substack{82\\43}\right)$ $0.2491\left(\substack{29\\24}\right)$ $0.729\left(\substack{15\\39}\right)$ $-0.118\left(\substack{16\\30}\right)$ $0.1956\left(\substack{40\\52}\right)$ $0.0230\left(\substack{62\\33}\right)$ $0.1943\left(\substack{44\\53}\right)$ $0.2227\left(\substack{45\\59}\right)$ $0.0262\left(\substack{70\\38}\right)$ $0.2211\left(\substack{51\\60}\right)$ $0.2103\left(\substack{43\\56}\right)$ $0.0248\left(\substack{66\\36}\right)$ $0.2089\left(\substack{48\\56}\right)$ $0.2032\left(\substack{42\\54}\right)$ $0.0239\left(\substack{64\\35}\right)$ $0.2018\left(\substack{46\\55}\right)$ $0.3295\left(\substack{175\\99}\right)$ $0.537\left(\substack{13\\22}\right)$ $1.907\left(\substack{35\\43}\right)$ $0.2227\left(\substack{24\\20}\right)$
nlolinearSome2cut0 3 --- $1.64$ $0.1918\left(\substack{25\\23}\right)$ $2.72\left(\substack{12\\21}\right)$ $1.65\left(\substack{4\\6}\right)$ $1.345\left(\substack{73\\48}\right)$ $0.798\left(\substack{137\\52}\right)$ $-0.27\left(\substack{3\\11}\right)$ $\phantom{-}0.03\left(\substack{5\\11}\right)$ $1.68\left(\substack{22\\94}\right)$ $-0.65\left(\substack{45\\1.25}\right)$ --- $-0.498\left(\substack{483\\68}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- $0.2200\left(\substack{17\\28}\right)$ $-0.0849\left(\substack{57\\93}\right)$ $0.23583\left(\substack{146\\85}\right)$ $1.170\left(\substack{17\\13}\right)$ $1.952\left(\substack{53\\11}\right)$ $-0.368\left(\substack{24\\42}\right)$ $0.1458\left(\substack{37\\28}\right)$ $0.1067\left(\substack{21\\97}\right)$ $0.1807\left(\substack{23\\66}\right)$ $0.632\left(\substack{15\\45}\right)$ $-0.1663\left(\substack{53\\41}\right)$ $0.1795\left(\substack{60\\72}\right)$ $0.2447\left(\substack{16\\25}\right)$ $0.747\left(\substack{31\\32}\right)$ $0.1485\left(\substack{44\\34}\right)$ $0.128\left(\substack{2\\11}\right)$ $0.1962\left(\substack{28\\80}\right)$ $0.712\left(\substack{15\\43}\right)$ $-0.1645\left(\substack{58\\44}\right)$ $0.1947\left(\substack{58\\76}\right)$ $0.2549\left(\substack{19\\30}\right)$ $0.701\left(\substack{33\\30}\right)$ $0.1473\left(\substack{41\\31}\right)$ $0.118\left(\substack{2\\10}\right)$ $0.1890\left(\substack{25\\73}\right)$ $0.677\left(\substack{15\\44}\right)$ $-0.1653\left(\substack{56\\43}\right)$ $0.1878\left(\substack{58\\76}\right)$ $0.2502\left(\substack{17\\28}\right)$ $0.722\left(\substack{32\\31}\right)$ $0.1466\left(\substack{39\\30}\right)$ $0.1127\left(\substack{22\\100}\right)$ $0.1849\left(\substack{24\\70}\right)$ $0.656\left(\substack{15\\44}\right)$ $-0.1658\left(\substack{54\\42}\right)$ $0.1838\left(\substack{59\\75}\right)$ $0.2475\left(\substack{17\\26}\right)$ $0.734\left(\substack{32\\32}\right)$ $-0.120\left(\substack{22\\34}\right)$ $0.192\left(\substack{2\\10}\right)$ $0.0231\left(\substack{64\\45}\right)$ $0.1907\left(\substack{24\\93}\right)$ $0.219\left(\substack{3\\12}\right)$ $0.0263\left(\substack{72\\51}\right)$ $0.217\left(\substack{3\\11}\right)$ $0.207\left(\substack{3\\11}\right)$ $0.0248\left(\substack{68\\48}\right)$ $0.2051\left(\substack{25\\100}\right)$ $0.200\left(\substack{3\\11}\right)$ $0.0240\left(\substack{66\\46}\right)$ $0.1982\left(\substack{25\\96}\right)$ $0.329\left(\substack{18\\14}\right)$ $0.525\left(\substack{6\\32}\right)$ $1.926\left(\substack{113\\43}\right)$ $0.22426\left(\substack{713\\98}\right)$
nlolinearSome1cut0 4 --- $1.64$ $0.1922\left(\substack{17\\25}\right)$ $2.80\left(\substack{5\\17}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.336\left(\substack{80\\49}\right)$ $0.826\left(\substack{122\\52}\right)$ $-0.22\left(\substack{1\\4}\right)$ $-0.01\left(\substack{5\\11}\right)$ $1.30\left(\substack{29\\57}\right)$ --- --- $-0.456\left(\substack{217\\78}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- $0.2195\left(\substack{9\\25}\right)$ $-0.0864\left(\substack{34\\84}\right)$ $0.23586\left(\substack{122\\86}\right)$ $1.169\left(\substack{8\\12}\right)$ $1.958\left(\substack{22\\11}\right)$ $-0.375\left(\substack{16\\37}\right)$ $0.1479\left(\substack{25\\18}\right)$ $0.1093\left(\substack{22\\81}\right)$ $0.1839\left(\substack{10\\37}\right)$ $0.636\left(\substack{14\\40}\right)$ $-0.1642\left(\substack{44\\20}\right)$ $0.1831\left(\substack{46\\28}\right)$ $0.2460\left(\substack{16\\21}\right)$ $0.731\left(\substack{13\\25}\right)$ $0.1508\left(\substack{31\\20}\right)$ $0.1313\left(\substack{21\\85}\right)$ $0.2000\left(\substack{11\\41}\right)$ $0.716\left(\substack{15\\38}\right)$ $-0.1621\left(\substack{49\\21}\right)$ $0.1987\left(\substack{44\\31}\right)$ $0.2564\left(\substack{15\\23}\right)$ $0.684\left(\substack{13\\24}\right)$ $0.1495\left(\substack{29\\19}\right)$ $0.1212\left(\substack{22\\84}\right)$ $0.1925\left(\substack{10\\39}\right)$ $0.681\left(\substack{15\\39}\right)$ $-0.1631\left(\substack{47\\20}\right)$ $0.1916\left(\substack{45\\29}\right)$ $0.2516\left(\substack{16\\23}\right)$ $0.705\left(\substack{13\\24}\right)$ $0.1487\left(\substack{27\\18}\right)$ $0.1155\left(\substack{22\\83}\right)$ $0.1883\left(\substack{10\\38}\right)$ $0.660\left(\substack{14\\39}\right)$ $-0.1636\left(\substack{46\\20}\right)$ $0.1875\left(\substack{45\\29}\right)$ $0.2488\left(\substack{16\\22}\right)$ $0.718\left(\substack{13\\25}\right)$ $-0.132\left(\substack{12\\25}\right)$ $0.1967\left(\substack{4\\37}\right)$ $0.0260\left(\substack{44\\24}\right)$ $0.1949\left(\substack{7\\42}\right)$ $0.2239\left(\substack{5\\42}\right)$ $0.0296\left(\substack{50\\28}\right)$ $0.2219\left(\substack{8\\47}\right)$ $0.2114\left(\substack{5\\40}\right)$ $0.0279\left(\substack{47\\26}\right)$ $0.2096\left(\substack{7\\45}\right)$ $0.2043\left(\substack{4\\39}\right)$ $0.0270\left(\substack{46\\25}\right)$ $0.2025\left(\substack{7\\43}\right)$ $0.3382\left(\substack{125\\73}\right)$ $0.537\left(\substack{6\\22}\right)$ $1.896\left(\substack{29\\24}\right)$ $0.22266\left(\substack{198\\95}\right)$
nlolinearSomeAndF80cut0 5 --- $1.52$ $0.1936\left(\substack{32\\39}\right)$ $2.74\left(\substack{4\\18}\right)$ $1.65\left(\substack{1\\6}\right)$ $1.461\left(\substack{107\\79}\right)$ $0.884\left(\substack{110\\55}\right)$ $-0.25\left(\substack{1\\5}\right)$ $-0.06\left(\substack{10\\15}\right)$ $1.58\left(\substack{16\\60}\right)$ --- --- $-0.833\left(\substack{366\\60}\right)$ --- --- --- --- --- --- --- --- --- $-0.051\left(\substack{49\\37}\right)$ --- --- --- --- --- $-0.58\left(\substack{29\\15}\right)$ --- --- $0.2234\left(\substack{21\\43}\right)$ $-0.0901\left(\substack{31\\80}\right)$ $0.2409\left(\substack{24\\20}\right)$ $1.167\left(\substack{7\\11}\right)$ $1.956\left(\substack{21\\12}\right)$ $-0.383\left(\substack{16\\37}\right)$ $0.1487\left(\substack{35\\19}\right)$ $0.1080\left(\substack{17\\80}\right)$ $0.1838\left(\substack{19\\41}\right)$ $0.628\left(\substack{9\\43}\right)$ $-0.1685\left(\substack{57\\25}\right)$ $0.1867\left(\substack{49\\36}\right)$ $0.2515\left(\substack{26\\25}\right)$ $0.734\left(\substack{14\\28}\right)$ $0.1514\left(\substack{41\\21}\right)$ $0.1302\left(\substack{16\\85}\right)$ $0.1997\left(\substack{21\\45}\right)$ $0.710\left(\substack{10\\41}\right)$ $-0.1665\left(\substack{61\\26}\right)$ $0.2024\left(\substack{47\\36}\right)$ $0.2621\left(\substack{26\\27}\right)$ $0.689\left(\substack{15\\27}\right)$ $0.1502\left(\substack{38\\20}\right)$ $0.1201\left(\substack{16\\83}\right)$ $0.1923\left(\substack{21\\43}\right)$ $0.674\left(\substack{10\\42}\right)$ $-0.1674\left(\substack{59\\26}\right)$ $0.1952\left(\substack{48\\36}\right)$ $0.2572\left(\substack{26\\26}\right)$ $0.709\left(\substack{14\\28}\right)$ $0.1495\left(\substack{36\\20}\right)$ $0.1143\left(\substack{17\\82}\right)$ $0.1881\left(\substack{20\\42}\right)$ $0.653\left(\substack{10\\43}\right)$ $-0.1679\left(\substack{58\\25}\right)$ $0.1911\left(\substack{48\\36}\right)$ $0.2544\left(\substack{26\\26}\right)$ $0.721\left(\substack{14\\28}\right)$ $-0.123\left(\substack{8\\27}\right)$ $0.1975\left(\substack{5\\36}\right)$ $0.0242\left(\substack{49\\16}\right)$ $0.1960\left(\substack{9\\42}\right)$ $0.2248\left(\substack{6\\41}\right)$ $0.0275\left(\substack{55\\18}\right)$ $0.2231\left(\substack{10\\47}\right)$ $0.2123\left(\substack{6\\39}\right)$ $0.0260\left(\substack{52\\17}\right)$ $0.2107\left(\substack{9\\45}\right)$ $0.2052\left(\substack{5\\37}\right)$ $0.0251\left(\substack{50\\17}\right)$ $0.2036\left(\substack{9\\43}\right)$ $0.3369\left(\substack{143\\74}\right)$ $0.536\left(\substack{5\\22}\right)$ $1.905\left(\substack{23\\37}\right)$ $0.2274\left(\substack{38\\20}\right)$
nlolinearSomeAndF181cut0 6 --- $1.58$ $0.1898\left(\substack{27\\30}\right)$ $2.77\left(\substack{6\\19}\right)$ $1.66\left(\substack{2\\6}\right)$ $1.462\left(\substack{117\\115}\right)$ $0.900\left(\substack{133\\67}\right)$ $-0.22\left(\substack{1\\4}\right)$ $-0.14\left(\substack{10\\14}\right)$ $1.49\left(\substack{15\\56}\right)$ --- --- $-0.714\left(\substack{397\\48}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- $-0.54\left(\substack{54\\14}\right)$ --- $0.2196\left(\substack{8\\28}\right)$ $-0.0918\left(\substack{41\\82}\right)$ $0.2380\left(\substack{14\\19}\right)$ $1.164\left(\substack{9\\10}\right)$ $1.959\left(\substack{21\\13}\right)$ $-0.396\left(\substack{18\\36}\right)$ $0.1474\left(\substack{27\\15}\right)$ $0.1068\left(\substack{20\\82}\right)$ $0.1820\left(\substack{15\\42}\right)$ $0.627\left(\substack{13\\43}\right)$ $-0.1647\left(\substack{49\\15}\right)$ $0.1879\left(\substack{52\\45}\right)$ $0.2499\left(\substack{27\\34}\right)$ $0.720\left(\substack{13\\26}\right)$ $0.1502\left(\substack{32\\16}\right)$ $0.1289\left(\substack{20\\88}\right)$ $0.1979\left(\substack{15\\47}\right)$ $0.709\left(\substack{13\\41}\right)$ $-0.1627\left(\substack{53\\16}\right)$ $0.2035\left(\substack{51\\45}\right)$ $0.2606\left(\substack{27\\36}\right)$ $0.674\left(\substack{12\\25}\right)$ $0.1489\left(\substack{30\\16}\right)$ $0.1188\left(\substack{19\\85}\right)$ $0.1905\left(\substack{15\\44}\right)$ $0.673\left(\substack{13\\42}\right)$ $-0.1636\left(\substack{52\\15}\right)$ $0.1964\left(\substack{52\\45}\right)$ $0.2556\left(\substack{27\\35}\right)$ $0.695\left(\substack{12\\26}\right)$ $0.1482\left(\substack{29\\16}\right)$ $0.1130\left(\substack{20\\84}\right)$ $0.1863\left(\substack{15\\43}\right)$ $0.651\left(\substack{13\\42}\right)$ $-0.1641\left(\substack{51\\15}\right)$ $0.1923\left(\substack{52\\45}\right)$ $0.2528\left(\substack{27\\34}\right)$ $0.707\left(\substack{12\\26}\right)$ $-0.128\left(\substack{8\\26}\right)$ $0.1973\left(\substack{7\\39}\right)$ $0.0252\left(\substack{47\\16}\right)$ $0.1957\left(\substack{6\\44}\right)$ $0.2246\left(\substack{8\\44}\right)$ $0.0287\left(\substack{53\\19}\right)$ $0.2227\left(\substack{7\\50}\right)$ $0.2121\left(\substack{7\\42}\right)$ $0.0271\left(\substack{50\\18}\right)$ $0.2104\left(\substack{7\\47}\right)$ $0.2050\left(\substack{7\\40}\right)$ $0.0262\left(\substack{48\\17}\right)$ $0.2033\left(\substack{7\\45}\right)$ $0.3360\left(\substack{127\\48}\right)$ $0.533\left(\substack{7\\24}\right)$ $1.881\left(\substack{26\\26}\right)$ $0.2231\left(\substack{21\\10}\right)$
nlolinearSomeAndF82cut0 7 --- $1.47$ $0.1890\left(\substack{23\\31}\right)$ $2.79\left(\substack{6\\17}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.576\left(\substack{139\\59}\right)$ $0.955\left(\substack{127\\46}\right)$ $-0.22\left(\substack{1\\4}\right)$ $-0.20\left(\substack{4\\13}\right)$ $1.84\left(\substack{27\\51}\right)$ --- --- $-0.689\left(\substack{229\\63}\right)$ --- --- --- --- --- --- --- --- --- --- --- $-0.029\left(\substack{17\\17}\right)$ --- --- --- --- --- $-0.367\left(\substack{99\\93}\right)$ $0.2219\left(\substack{15\\31}\right)$ $-0.0939\left(\substack{23\\83}\right)$ $0.2410\left(\substack{19\\13}\right)$ $1.168\left(\substack{7\\12}\right)$ $1.958\left(\substack{22\\10}\right)$ $-0.400\left(\substack{7\\37}\right)$ $0.1464\left(\substack{22\\18}\right)$ $0.1070\left(\substack{20\\73}\right)$ $0.1814\left(\substack{10\\40}\right)$ $0.631\left(\substack{10\\37}\right)$ $-0.1683\left(\substack{48\\25}\right)$ $0.1906\left(\substack{59\\26}\right)$ $0.2543\left(\substack{33\\23}\right)$ $0.723\left(\substack{10\\25}\right)$ $0.1490\left(\substack{28\\19}\right)$ $0.1293\left(\substack{20\\76}\right)$ $0.1972\left(\substack{10\\46}\right)$ $0.715\left(\substack{10\\35}\right)$ $-0.1665\left(\substack{52\\26}\right)$ $0.2064\left(\substack{56\\27}\right)$ $0.2652\left(\substack{33\\25}\right)$ $0.679\left(\substack{10\\24}\right)$ $0.1478\left(\substack{25\\19}\right)$ $0.1191\left(\substack{20\\74}\right)$ $0.1898\left(\substack{11\\44}\right)$ $0.678\left(\substack{10\\35}\right)$ $-0.1673\left(\substack{50\\25}\right)$ $0.1992\left(\substack{57\\27}\right)$ $0.2601\left(\substack{33\\24}\right)$ $0.699\left(\substack{10\\24}\right)$ $0.1471\left(\substack{24\\18}\right)$ $0.1132\left(\substack{20\\72}\right)$ $0.1857\left(\substack{11\\42}\right)$ $0.656\left(\substack{10\\36}\right)$ $-0.1678\left(\substack{49\\25}\right)$ $0.1951\left(\substack{58\\27}\right)$ $0.2573\left(\substack{33\\24}\right)$ $0.710\left(\substack{10\\24}\right)$ $-0.113\left(\substack{13\\24}\right)$ $0.1987\left(\substack{10\\35}\right)$ $0.0224\left(\substack{44\\25}\right)$ $0.1974\left(\substack{12\\40}\right)$ $0.2262\left(\substack{11\\40}\right)$ $0.0255\left(\substack{50\\28}\right)$ $0.2247\left(\substack{13\\45}\right)$ $0.2136\left(\substack{11\\38}\right)$ $0.0241\left(\substack{47\\27}\right)$ $0.2122\left(\substack{12\\43}\right)$ $0.2064\left(\substack{10\\36}\right)$ $0.0233\left(\substack{45\\26}\right)$ $0.2051\left(\substack{12\\41}\right)$ $0.3295\left(\substack{119\\66}\right)$ $0.536\left(\substack{5\\21}\right)$ $1.889\left(\substack{19\\24}\right)$ $0.22482\left(\substack{242\\77}\right)$
nlolinearSomeAndF0802cut0 8 --- $1.56$ $0.1961\left(\substack{32\\30}\right)$ $2.73\left(\substack{6\\17}\right)$ $1.65\left(\substack{2\\5}\right)$ $1.436\left(\substack{114\\83}\right)$ $0.845\left(\substack{109\\64}\right)$ $-0.26\left(\substack{2\\4}\right)$ $\phantom{-}0.00\left(\substack{6\\11}\right)$ $1.66\left(\substack{40\\52}\right)$ --- --- $-0.429\left(\substack{202\\87}\right)$ --- --- --- --- --- --- --- --- --- $-0.057\left(\substack{36\\42}\right)$ --- $-0.038\left(\substack{20\\22}\right)$ --- --- --- --- --- --- $0.2256\left(\substack{16\\42}\right)$ $-0.0877\left(\substack{29\\76}\right)$ $0.2420\left(\substack{19\\15}\right)$ $1.168\left(\substack{6\\12}\right)$ $1.952\left(\substack{21\\12}\right)$ $-0.371\left(\substack{13\\33}\right)$ $0.1493\left(\substack{28\\26}\right)$ $0.1096\left(\substack{24\\70}\right)$ $0.1852\left(\substack{14\\37}\right)$ $0.633\left(\substack{15\\38}\right)$ $-0.1707\left(\substack{51\\25}\right)$ $0.1849\left(\substack{48\\27}\right)$ $0.2517\left(\substack{22\\24}\right)$ $0.746\left(\substack{13\\23}\right)$ $0.1519\left(\substack{33\\29}\right)$ $0.1318\left(\substack{25\\74}\right)$ $0.2011\left(\substack{15\\40}\right)$ $0.714\left(\substack{16\\37}\right)$ $-0.1689\left(\substack{54\\26}\right)$ $0.2006\left(\substack{45\\28}\right)$ $0.2622\left(\substack{21\\27}\right)$ $0.700\left(\substack{12\\23}\right)$ $0.1507\left(\substack{31\\28}\right)$ $0.1217\left(\substack{25\\72}\right)$ $0.1937\left(\substack{15\\39}\right)$ $0.679\left(\substack{15\\36}\right)$ $-0.1697\left(\substack{53\\26}\right)$ $0.1934\left(\substack{46\\28}\right)$ $0.2573\left(\substack{21\\27}\right)$ $0.720\left(\substack{12\\23}\right)$ $0.1500\left(\substack{30\\27}\right)$ $0.1158\left(\substack{25\\71}\right)$ $0.1896\left(\substack{14\\38}\right)$ $0.657\left(\substack{15\\37}\right)$ $-0.1702\left(\substack{52\\26}\right)$ $0.1893\left(\substack{47\\27}\right)$ $0.2546\left(\substack{22\\25}\right)$ $0.732\left(\substack{13\\22}\right)$ $-0.118\left(\substack{14\\25}\right)$ $0.1976\left(\substack{11\\33}\right)$ $0.0233\left(\substack{46\\26}\right)$ $0.1962\left(\substack{13\\37}\right)$ $0.2250\left(\substack{12\\38}\right)$ $0.0266\left(\substack{52\\30}\right)$ $0.2234\left(\substack{15\\43}\right)$ $0.2125\left(\substack{12\\36}\right)$ $0.0251\left(\substack{49\\28}\right)$ $0.2110\left(\substack{14\\40}\right)$ $0.2053\left(\substack{11\\35}\right)$ $0.0242\left(\substack{48\\27}\right)$ $0.2039\left(\substack{13\\39}\right)$ $0.337\left(\substack{14\\11}\right)$ $0.540\left(\substack{6\\21}\right)$ $1.920\left(\substack{24\\33}\right)$ $0.2296\left(\substack{36\\18}\right)$
nlolinearSomeAndF1802cut0 9 --- $1.49$ $0.1884\left(\substack{14\\35}\right)$ $2.80\left(\substack{5\\17}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.531\left(\substack{134\\58}\right)$ $0.947\left(\substack{136\\42}\right)$ $-0.21\left(\substack{1\\4}\right)$ $-0.19\left(\substack{5\\14}\right)$ $1.66\left(\substack{17\\57}\right)$ --- --- $-0.782\left(\substack{336\\35}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- --- --- --- $-0.039\left(\substack{557\\192}\right)$ --- $-0.40\left(\substack{12\\25}\right)$ $0.2201\left(\substack{7\\28}\right)$ $-0.0935\left(\substack{21\\90}\right)$ $0.2391\left(\substack{17\\13}\right)$ $1.168\left(\substack{9\\9}\right)$ $1.960\left(\substack{23\\9}\right)$ $-0.402\left(\substack{7\\40}\right)$ $0.1465\left(\substack{20\\18}\right)$ $0.1067\left(\substack{16\\78}\right)$ $0.1813\left(\substack{10\\41}\right)$ $0.629\left(\substack{10\\38}\right)$ $-0.1660\left(\substack{43\\15}\right)$ $0.1899\left(\substack{57\\27}\right)$ $0.2522\left(\substack{31\\21}\right)$ $0.718\left(\substack{9\\26}\right)$ $0.1492\left(\substack{25\\20}\right)$ $0.1289\left(\substack{17\\81}\right)$ $0.1972\left(\substack{11\\46}\right)$ $0.713\left(\substack{11\\37}\right)$ $-0.1641\left(\substack{46\\16}\right)$ $0.2056\left(\substack{58\\29}\right)$ $0.2631\left(\substack{33\\24}\right)$ $0.673\left(\substack{9\\24}\right)$ $0.1480\left(\substack{23\\19}\right)$ $0.1188\left(\substack{16\\80}\right)$ $0.1898\left(\substack{11\\44}\right)$ $0.676\left(\substack{10\\38}\right)$ $-0.1649\left(\substack{44\\16}\right)$ $0.1984\left(\substack{58\\28}\right)$ $0.2580\left(\substack{32\\23}\right)$ $0.693\left(\substack{9\\25}\right)$ $0.1473\left(\substack{22\\18}\right)$ $0.1129\left(\substack{16\\79}\right)$ $0.1856\left(\substack{11\\42}\right)$ $0.654\left(\substack{10\\38}\right)$ $-0.1654\left(\substack{44\\16}\right)$ $0.1943\left(\substack{57\\28}\right)$ $0.2552\left(\substack{32\\22}\right)$ $0.705\left(\substack{9\\25}\right)$ $-0.120\left(\substack{8\\23}\right)$ $0.1982\left(\substack{9\\34}\right)$ $0.0238\left(\substack{42\\17}\right)$ $0.1968\left(\substack{12\\39}\right)$ $0.2256\left(\substack{10\\39}\right)$ $0.0271\left(\substack{48\\20}\right)$ $0.2240\left(\substack{13\\45}\right)$ $0.2131\left(\substack{9\\37}\right)$ $0.0256\left(\substack{45\\19}\right)$ $0.2116\left(\substack{13\\42}\right)$ $0.2059\left(\substack{9\\36}\right)$ $0.0247\left(\substack{44\\18}\right)$ $0.2044\left(\substack{12\\41}\right)$ $0.3319\left(\substack{109\\56}\right)$ $0.535\left(\substack{6\\22}\right)$ $1.882\left(\substack{18\\24}\right)$ $0.2231\left(\substack{20\\11}\right)$
nlolinearSomeAndF001cut0 10 --- $1.63$ $0.1914\left(\substack{19\\26}\right)$ $2.77\left(\substack{6\\16}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.358\left(\substack{83\\51}\right)$ $0.802\left(\substack{124\\57}\right)$ $-0.24\left(\substack{1\\4}\right)$ $\phantom{-}0.00\left(\substack{5\\10}\right)$ $0.82\left(\substack{30\\52}\right)$ --- --- $-0.500\left(\substack{239\\95}\right)$ --- --- --- --- --- --- $0.062\left(\substack{1.304\\983}\right)$ $0.90\left(\substack{1.11\\1.12}\right)$ --- --- --- --- --- --- --- --- --- --- $0.2201\left(\substack{10\\27}\right)$ $-0.0851\left(\substack{42\\84}\right)$ $0.23597\left(\substack{117\\99}\right)$ $1.169\left(\substack{6\\12}\right)$ $1.952\left(\substack{21\\12}\right)$ $-0.369\left(\substack{18\\37}\right)$ $0.1460\left(\substack{27\\23}\right)$ $0.1085\left(\substack{24\\80}\right)$ $0.1819\left(\substack{14\\37}\right)$ $0.639\left(\substack{20\\40}\right)$ $-0.1663\left(\substack{50\\27}\right)$ $0.1809\left(\substack{52\\31}\right)$ $0.2457\left(\substack{17\\18}\right)$ $0.744\left(\substack{16\\29}\right)$ $0.1486\left(\substack{34\\28}\right)$ $0.1303\left(\substack{24\\83}\right)$ $0.1976\left(\substack{16\\42}\right)$ $0.720\left(\substack{20\\38}\right)$ $-0.1645\left(\substack{53\\31}\right)$ $0.1963\left(\substack{51\\32}\right)$ $0.2561\left(\substack{16\\20}\right)$ $0.697\left(\substack{16\\28}\right)$ $0.1474\left(\substack{31\\26}\right)$ $0.1203\left(\substack{24\\82}\right)$ $0.1903\left(\substack{15\\40}\right)$ $0.684\left(\substack{20\\39}\right)$ $-0.1653\left(\substack{52\\29}\right)$ $0.1892\left(\substack{51\\31}\right)$ $0.2513\left(\substack{17\\19}\right)$ $0.718\left(\substack{16\\28}\right)$ $0.1467\left(\substack{29\\25}\right)$ $0.1146\left(\substack{24\\81}\right)$ $0.1862\left(\substack{14\\38}\right)$ $0.663\left(\substack{20\\39}\right)$ $-0.1658\left(\substack{51\\28}\right)$ $0.1852\left(\substack{52\\31}\right)$ $0.2486\left(\substack{17\\18}\right)$ $0.730\left(\substack{16\\28}\right)$ $-0.120\left(\substack{19\\29}\right)$ $0.1944\left(\substack{11\\34}\right)$ $0.0232\left(\substack{53\\38}\right)$ $0.1930\left(\substack{12\\37}\right)$ $0.2213\left(\substack{13\\39}\right)$ $0.0264\left(\substack{60\\43}\right)$ $0.2197\left(\substack{13\\42}\right)$ $0.2090\left(\substack{12\\37}\right)$ $0.0249\left(\substack{57\\40}\right)$ $0.2075\left(\substack{13\\40}\right)$ $0.2019\left(\substack{12\\35}\right)$ $0.0241\left(\substack{55\\39}\right)$ $0.2005\left(\substack{12\\38}\right)$ $0.330\left(\substack{15\\12}\right)$ $0.532\left(\substack{7\\21}\right)$ $1.913\left(\substack{29\\29}\right)$ $0.2233\left(\substack{17\\10}\right)$
nlolinearSomeAndF1012cut0 11 --- $1.65$ $0.1918\left(\substack{31\\27}\right)$ $2.85\left(\substack{5\\20}\right)$ $1.69\left(\substack{2\\6}\right)$ $1.353\left(\substack{72\\57}\right)$ $0.812\left(\substack{127\\52}\right)$ $-0.21\left(\substack{3\\7}\right)$ $-0.02\left(\substack{9\\12}\right)$ $1.11\left(\substack{30\\57}\right)$ --- --- $-0.478\left(\substack{259\\89}\right)$ --- --- --- --- --- --- --- --- $0.25\left(\substack{26\\25}\right)$ --- --- --- --- $-0.14\left(\substack{18\\12}\right)$ $0.065\left(\substack{44\\52}\right)$ --- --- --- $0.2200\left(\substack{13\\25}\right)$ $-0.0855\left(\substack{34\\78}\right)$ $0.23606\left(\substack{173\\90}\right)$ $1.169\left(\substack{9\\11}\right)$ $1.955\left(\substack{23\\13}\right)$ $-0.371\left(\substack{15\\34}\right)$ $0.1472\left(\substack{37\\27}\right)$ $0.1111\left(\substack{15\\73}\right)$ $0.1844\left(\substack{21\\40}\right)$ $0.646\left(\substack{17\\41}\right)$ $-0.1654\left(\substack{53\\26}\right)$ $0.1832\left(\substack{63\\31}\right)$ $0.2468\left(\substack{22\\21}\right)$ $0.734\left(\substack{16\\33}\right)$ $0.1500\left(\substack{44\\32}\right)$ $0.1333\left(\substack{19\\78}\right)$ $0.2007\left(\substack{24\\49}\right)$ $0.726\left(\substack{16\\40}\right)$ $-0.1634\left(\substack{57\\28}\right)$ $0.1989\left(\substack{64\\35}\right)$ $0.2574\left(\substack{24\\25}\right)$ $0.688\left(\substack{15\\32}\right)$ $0.1488\left(\substack{41\\30}\right)$ $0.1231\left(\substack{16\\75}\right)$ $0.1931\left(\substack{23\\44}\right)$ $0.691\left(\substack{16\\41}\right)$ $-0.1643\left(\substack{55\\27}\right)$ $0.1918\left(\substack{64\\34}\right)$ $0.2525\left(\substack{23\\23}\right)$ $0.708\left(\substack{16\\33}\right)$ $0.1480\left(\substack{39\\29}\right)$ $0.1173\left(\substack{16\\75}\right)$ $0.1889\left(\substack{22\\42}\right)$ $0.670\left(\substack{16\\41}\right)$ $-0.1648\left(\substack{54\\26}\right)$ $0.1876\left(\substack{63\\33}\right)$ $0.2498\left(\substack{23\\22}\right)$ $0.721\left(\substack{16\\33}\right)$ $-0.125\left(\substack{18\\33}\right)$ $0.1980\left(\substack{29\\55}\right)$ $0.0247\left(\substack{62\\36}\right)$ $0.1965\left(\substack{24\\58}\right)$ $0.2254\left(\substack{33\\62}\right)$ $0.0282\left(\substack{70\\41}\right)$ $0.2237\left(\substack{27\\66}\right)$ $0.2129\left(\substack{31\\59}\right)$ $0.0266\left(\substack{66\\39}\right)$ $0.2112\left(\substack{25\\62}\right)$ $0.2057\left(\substack{30\\57}\right)$ $0.0257\left(\substack{64\\37}\right)$ $0.2041\left(\substack{24\\60}\right)$ $0.335\left(\substack{17\\11}\right)$ $0.543\left(\substack{6\\23}\right)$ $1.894\left(\substack{43\\36}\right)$ $0.2221\left(\substack{29\\12}\right)$
nlolinearSomeAndF100cut0 12 --- $1.64$ $0.1922\left(\substack{27\\24}\right)$ $2.92\left(\substack{8\\28}\right)$ $1.71\left(\substack{2\\8}\right)$ $1.337\left(\substack{75\\47}\right)$ $0.825\left(\substack{120\\51}\right)$ $-0.17\left(\substack{3\\9}\right)$ $-0.05\left(\substack{9\\10}\right)$ $1.13\left(\substack{37\\49}\right)$ --- --- $-0.452\left(\substack{227\\81}\right)$ --- --- --- --- --- --- --- --- --- --- --- --- $-0.106\left(\substack{106\\41}\right)$ --- --- --- --- --- $0.2194\left(\substack{16\\25}\right)$ $-0.0866\left(\substack{31\\82}\right)$ $0.23591\left(\substack{153\\90}\right)$ $1.168\left(\substack{9\\10}\right)$ $1.957\left(\substack{23\\17}\right)$ $-0.376\left(\substack{14\\35}\right)$ $0.1491\left(\substack{22\\24}\right)$ $0.113\left(\substack{3\\10}\right)$ $0.1871\left(\substack{14\\59}\right)$ $0.649\left(\substack{20\\50}\right)$ $-0.1634\left(\substack{41\\26}\right)$ $0.1860\left(\substack{39\\43}\right)$ $0.2476\left(\substack{21\\26}\right)$ $0.721\left(\substack{19\\21}\right)$ $0.1521\left(\substack{29\\27}\right)$ $0.136\left(\substack{3\\11}\right)$ $0.2039\left(\substack{16\\70}\right)$ $0.728\left(\substack{19\\49}\right)$ $-0.1612\left(\substack{44\\28}\right)$ $0.2020\left(\substack{40\\49}\right)$ $0.2584\left(\substack{23\\32}\right)$ $0.674\left(\substack{19\\20}\right)$ $0.1507\left(\substack{27\\26}\right)$ $0.125\left(\substack{3\\11}\right)$ $0.1961\left(\substack{15\\65}\right)$ $0.694\left(\substack{20\\50}\right)$ $-0.1622\left(\substack{43\\27}\right)$ $0.1947\left(\substack{40\\46}\right)$ $0.2534\left(\substack{22\\29}\right)$ $0.695\left(\substack{20\\20}\right)$ $0.1499\left(\substack{25\\25}\right)$ $0.119\left(\substack{3\\11}\right)$ $0.1917\left(\substack{15\\62}\right)$ $0.673\left(\substack{20\\50}\right)$ $-0.1628\left(\substack{42\\26}\right)$ $0.1905\left(\substack{39\\45}\right)$ $0.2506\left(\substack{22\\28}\right)$ $0.707\left(\substack{20\\21}\right)$ $-0.136\left(\substack{16\\24}\right)$ $0.2016\left(\substack{22\\82}\right)$ $0.0274\left(\substack{41\\32}\right)$ $0.1998\left(\substack{22\\86}\right)$ $0.2295\left(\substack{25\\93}\right)$ $0.0312\left(\substack{46\\37}\right)$ $0.2274\left(\substack{25\\97}\right)$ $0.2168\left(\substack{24\\88}\right)$ $0.0294\left(\substack{44\\35}\right)$ $0.2148\left(\substack{24\\92}\right)$ $0.2095\left(\substack{23\\85}\right)$ $0.0284\left(\substack{42\\34}\right)$ $0.2075\left(\substack{23\\89}\right)$ $0.3428\left(\substack{116\\100}\right)$ $0.552\left(\substack{9\\33}\right)$ $1.873\left(\substack{31\\22}\right)$ $0.2211\left(\substack{42\\13}\right)$
nlolinearSomeAndF8v1cut0 13 --- $1.47$ $0.1920\left(\substack{27\\44}\right)$ $2.74\left(\substack{9\\17}\right)$ $1.65\left(\substack{3\\5}\right)$ $1.548\left(\substack{147\\68}\right)$ $0.943\left(\substack{123\\57}\right)$ $-0.24\left(\substack{1\\4}\right)$ $-0.13\left(\substack{5\\16}\right)$ $1.72\left(\substack{32\\57}\right)$ --- --- $-0.696\left(\substack{208\\60}\right)$ --- --- --- --- --- --- --- --- --- $-0.047\left(\substack{32\\43}\right)$ --- $-0.015\left(\substack{20\\19}\right)$ --- --- --- --- --- $-0.360\left(\substack{100\\95}\right)$ $0.2237\left(\substack{17\\36}\right)$ $-0.0931\left(\substack{24\\87}\right)$ $0.2424\left(\substack{22\\10}\right)$ $1.168\left(\substack{9\\10}\right)$ $1.957\left(\substack{23\\10}\right)$ $-0.394\left(\substack{10\\35}\right)$ $0.1481\left(\substack{29\\24}\right)$ $0.1070\left(\substack{19\\72}\right)$ $0.1827\left(\substack{13\\44}\right)$ $0.626\left(\substack{11\\36}\right)$ $-0.1693\left(\substack{49\\23}\right)$ $0.1897\left(\substack{55\\24}\right)$ $0.2543\left(\substack{33\\22}\right)$ $0.728\left(\substack{13\\24}\right)$ $0.1507\left(\substack{34\\29}\right)$ $0.1293\left(\substack{19\\74}\right)$ $0.1986\left(\substack{13\\46}\right)$ $0.709\left(\substack{12\\35}\right)$ $-0.1674\left(\substack{51\\25}\right)$ $0.2055\left(\substack{51\\27}\right)$ $0.2651\left(\substack{33\\24}\right)$ $0.684\left(\substack{14\\24}\right)$ $0.1495\left(\substack{32\\27}\right)$ $0.1191\left(\substack{19\\73}\right)$ $0.1912\left(\substack{13\\46}\right)$ $0.673\left(\substack{12\\36}\right)$ $-0.1683\left(\substack{51\\24}\right)$ $0.1983\left(\substack{53\\26}\right)$ $0.2601\left(\substack{33\\23}\right)$ $0.704\left(\substack{13\\24}\right)$ $0.1489\left(\substack{31\\25}\right)$ $0.1133\left(\substack{19\\72}\right)$ $0.1870\left(\substack{13\\45}\right)$ $0.650\left(\substack{12\\36}\right)$ $-0.1688\left(\substack{50\\24}\right)$ $0.1942\left(\substack{55\\25}\right)$ $0.2573\left(\substack{33\\22}\right)$ $0.716\left(\substack{13\\24}\right)$ $-0.117\left(\substack{15\\25}\right)$ $0.1983\left(\substack{11\\32}\right)$ $0.0232\left(\substack{45\\29}\right)$ $0.1969\left(\substack{12\\38}\right)$ $0.2257\left(\substack{13\\36}\right)$ $0.0264\left(\substack{52\\33}\right)$ $0.2242\left(\substack{14\\43}\right)$ $0.2132\left(\substack{12\\34}\right)$ $0.0249\left(\substack{49\\31}\right)$ $0.2117\left(\substack{13\\41}\right)$ $0.2060\left(\substack{12\\33}\right)$ $0.0241\left(\substack{47\\30}\right)$ $0.2046\left(\substack{12\\39}\right)$ $0.334\left(\substack{13\\11}\right)$ $0.536\left(\substack{5\\20}\right)$ $1.900\left(\substack{22\\28}\right)$ $0.2277\left(\substack{34\\19}\right)$
nlolinearSomeAndF08v1cut0 14 --- $1.48$ $0.1919\left(\substack{31\\45}\right)$ $2.73\left(\substack{8\\17}\right)$ $1.65\left(\substack{2\\5}\right)$ $1.548\left(\substack{148\\71}\right)$ $0.942\left(\substack{123\\54}\right)$ $-0.24\left(\substack{2\\5}\right)$ $-0.13\left(\substack{5\\17}\right)$ $1.76\left(\substack{27\\57}\right)$ --- --- $-0.702\left(\substack{220\\51}\right)$ --- --- --- --- --- --- --- --- --- $-0.046\left(\substack{33\\44}\right)$ --- $-0.015\left(\substack{21\\21}\right)$ --- --- $0.0085\left(\substack{219\\355}\right)$ --- --- $-0.363\left(\substack{108\\98}\right)$ $0.2237\left(\substack{18\\35}\right)$ $-0.0930\left(\substack{21\\88}\right)$ $0.2423\left(\substack{22\\13}\right)$ $1.168\left(\substack{8\\9}\right)$ $1.957\left(\substack{23\\10}\right)$ $-0.394\left(\substack{9\\38}\right)$ $0.1479\left(\substack{33\\25}\right)$ $0.1068\left(\substack{21\\70}\right)$ $0.1825\left(\substack{16\\41}\right)$ $0.625\left(\substack{11\\38}\right)$ $-0.1693\left(\substack{48\\22}\right)$ $0.1895\left(\substack{62\\22}\right)$ $0.2541\left(\substack{37\\22}\right)$ $0.729\left(\substack{11\\27}\right)$ $0.1506\left(\substack{37\\28}\right)$ $0.1290\left(\substack{21\\73}\right)$ $0.1983\left(\substack{18\\45}\right)$ $0.709\left(\substack{12\\36}\right)$ $-0.1675\left(\substack{50\\24}\right)$ $0.2052\left(\substack{62\\23}\right)$ $0.2649\left(\substack{39\\25}\right)$ $0.685\left(\substack{11\\25}\right)$ $0.1494\left(\substack{35\\27}\right)$ $0.1189\left(\substack{21\\73}\right)$ $0.1909\left(\substack{17\\43}\right)$ $0.672\left(\substack{11\\37}\right)$ $-0.1683\left(\substack{49\\23}\right)$ $0.1980\left(\substack{62\\23}\right)$ $0.2599\left(\substack{38\\24}\right)$ $0.705\left(\substack{11\\26}\right)$ $0.1487\left(\substack{34\\26}\right)$ $0.1130\left(\substack{21\\72}\right)$ $0.1868\left(\substack{16\\42}\right)$ $0.650\left(\substack{11\\38}\right)$ $-0.1688\left(\substack{48\\22}\right)$ $0.1939\left(\substack{62\\22}\right)$ $0.2571\left(\substack{37\\23}\right)$ $0.716\left(\substack{11\\27}\right)$ $-0.117\left(\substack{14\\25}\right)$ $0.1979\left(\substack{13\\38}\right)$ $0.0230\left(\substack{47\\26}\right)$ $0.1966\left(\substack{15\\42}\right)$ $0.2253\left(\substack{15\\43}\right)$ $0.0262\left(\substack{54\\30}\right)$ $0.2238\left(\substack{17\\48}\right)$ $0.2128\left(\substack{14\\41}\right)$ $0.0248\left(\substack{51\\28}\right)$ $0.2114\left(\substack{16\\45}\right)$ $0.2056\left(\substack{14\\39}\right)$ $0.0239\left(\substack{49\\27}\right)$ $0.2042\left(\substack{16\\44}\right)$ $0.3335\left(\substack{142\\91}\right)$ $0.535\left(\substack{5\\20}\right)$ $1.902\left(\substack{23\\32}\right)$ $0.2277\left(\substack{35\\22}\right)$
nlolinearSomeAndFSomev1cut0 15 --- $1.47$ $0.1925\left(\substack{29\\47}\right)$ $2.72\left(\substack{10\\16}\right)$ $1.65\left(\substack{3\\5}\right)$ $1.523\left(\substack{111\\70}\right)$ $0.935\left(\substack{115\\53}\right)$ $-0.25\left(\substack{1\\4}\right)$ $-0.11\left(\substack{6\\17}\right)$ $1.67\left(\substack{16\\57}\right)$ --- --- $-0.734\left(\substack{242\\43}\right)$ --- --- --- --- --- --- --- --- --- $-0.059\left(\substack{28\\37}\right)$ --- --- --- --- $0.011\left(\substack{21\\37}\right)$ --- --- $-0.382\left(\substack{110\\90}\right)$ $0.2235\left(\substack{17\\35}\right)$ $-0.0927\left(\substack{20\\85}\right)$ $0.2420\left(\substack{20\\14}\right)$ $1.169\left(\substack{11\\10}\right)$ $1.957\left(\substack{23\\9}\right)$ $-0.393\left(\substack{11\\36}\right)$ $0.1484\left(\substack{31\\30}\right)$ $0.1066\left(\substack{22\\72}\right)$ $0.1828\left(\substack{19\\38}\right)$ $0.623\left(\substack{12\\33}\right)$ $-0.1688\left(\substack{50\\24}\right)$ $0.1889\left(\substack{58\\25}\right)$ $0.2533\left(\substack{32\\20}\right)$ $0.729\left(\substack{11\\27}\right)$ $0.1511\left(\substack{36\\32}\right)$ $0.1288\left(\substack{23\\72}\right)$ $0.1985\left(\substack{19\\44}\right)$ $0.706\left(\substack{14\\34}\right)$ $-0.1669\left(\substack{53\\27}\right)$ $0.2045\left(\substack{62\\27}\right)$ $0.2640\left(\substack{33\\22}\right)$ $0.684\left(\substack{11\\26}\right)$ $0.1499\left(\substack{34\\31}\right)$ $0.1187\left(\substack{23\\73}\right)$ $0.1912\left(\substack{19\\41}\right)$ $0.670\left(\substack{13\\34}\right)$ $-0.1678\left(\substack{51\\26}\right)$ $0.1974\left(\substack{60\\28}\right)$ $0.2591\left(\substack{33\\21}\right)$ $0.705\left(\substack{11\\26}\right)$ $0.1492\left(\substack{33\\30}\right)$ $0.1129\left(\substack{23\\73}\right)$ $0.1871\left(\substack{19\\40}\right)$ $0.648\left(\substack{13\\33}\right)$ $-0.1683\left(\substack{50\\25}\right)$ $0.1933\left(\substack{59\\27}\right)$ $0.2563\left(\substack{32\\21}\right)$ $0.716\left(\substack{11\\26}\right)$ $-0.120\left(\substack{16\\26}\right)$ $0.1976\left(\substack{13\\33}\right)$ $0.0237\left(\substack{47\\32}\right)$ $0.1961\left(\substack{14\\38}\right)$ $0.2249\left(\substack{14\\38}\right)$ $0.0270\left(\substack{54\\36}\right)$ $0.2233\left(\substack{16\\43}\right)$ $0.2124\left(\substack{13\\36}\right)$ $0.0255\left(\substack{51\\34}\right)$ $0.2109\left(\substack{15\\41}\right)$ $0.2052\left(\substack{13\\34}\right)$ $0.0246\left(\substack{49\\33}\right)$ $0.2037\left(\substack{15\\40}\right)$ $0.3356\left(\substack{123\\97}\right)$ $0.534\left(\substack{5\\20}\right)$ $1.904\left(\substack{22\\31}\right)$ $0.2279\left(\substack{32\\24}\right)$
nlolinearSomeAndFSomev2cut0 16 --- $1.48$ $0.1890\left(\substack{19\\32}\right)$ $2.77\left(\substack{8\\16}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.574\left(\substack{144\\51}\right)$ $0.954\left(\substack{127\\33}\right)$ $-0.22\left(\substack{1\\4}\right)$ $-0.19\left(\substack{4\\14}\right)$ $1.88\left(\substack{25\\55}\right)$ --- --- $-0.698\left(\substack{223\\45}\right)$ --- --- --- --- --- --- --- --- --- --- --- $-0.028\left(\substack{16\\17}\right)$ --- --- $0.013\left(\substack{21\\36}\right)$ --- --- $-0.371\left(\substack{104\\82}\right)$ $0.2219\left(\substack{13\\28}\right)$ $-0.0938\left(\substack{23\\84}\right)$ $0.2409\left(\substack{21\\12}\right)$ $1.168\left(\substack{11\\9}\right)$ $1.958\left(\substack{22\\9}\right)$ $-0.400\left(\substack{11\\37}\right)$ $0.1463\left(\substack{20\\19}\right)$ $0.1066\left(\substack{18\\70}\right)$ $0.1810\left(\substack{12\\38}\right)$ $0.630\left(\substack{12\\36}\right)$ $-0.1683\left(\substack{47\\24}\right)$ $0.1902\left(\substack{63\\22}\right)$ $0.2540\left(\substack{37\\20}\right)$ $0.725\left(\substack{10\\26}\right)$ $0.1488\left(\substack{26\\21}\right)$ $0.1288\left(\substack{19\\72}\right)$ $0.1968\left(\substack{15\\43}\right)$ $0.714\left(\substack{12\\34}\right)$ $-0.1666\left(\substack{48\\26}\right)$ $0.2059\left(\substack{63\\22}\right)$ $0.2648\left(\substack{39\\22}\right)$ $0.680\left(\substack{10\\25}\right)$ $0.1476\left(\substack{24\\20}\right)$ $0.1187\left(\substack{19\\71}\right)$ $0.1894\left(\substack{14\\41}\right)$ $0.677\left(\substack{12\\35}\right)$ $-0.1674\left(\substack{48\\24}\right)$ $0.1987\left(\substack{63\\22}\right)$ $0.2598\left(\substack{38\\21}\right)$ $0.700\left(\substack{10\\26}\right)$ $0.1470\left(\substack{22\\20}\right)$ $0.1128\left(\substack{19\\71}\right)$ $0.1853\left(\substack{13\\40}\right)$ $0.655\left(\substack{12\\36}\right)$ $-0.1678\left(\substack{47\\24}\right)$ $0.1946\left(\substack{63\\22}\right)$ $0.2570\left(\substack{38\\21}\right)$ $0.712\left(\substack{10\\26}\right)$ $-0.113\left(\substack{12\\22}\right)$ $0.1981\left(\substack{13\\38}\right)$ $0.0222\left(\substack{41\\24}\right)$ $0.1968\left(\substack{17\\42}\right)$ $0.2255\left(\substack{15\\43}\right)$ $0.0253\left(\substack{47\\27}\right)$ $0.2241\left(\substack{19\\48}\right)$ $0.2130\left(\substack{14\\41}\right)$ $0.0239\left(\substack{44\\25}\right)$ $0.2116\left(\substack{18\\45}\right)$ $0.2058\left(\substack{14\\40}\right)$ $0.0231\left(\substack{43\\24}\right)$ $0.2045\left(\substack{18\\44}\right)$ $0.3289\left(\substack{102\\70}\right)$ $0.535\left(\substack{5\\20}\right)$ $1.892\left(\substack{28\\26}\right)$ $0.2250\left(\substack{24\\12}\right)$
nlolinearSomeAndFSomev5cut0 17 --- $1.46$ $0.1927\left(\substack{27\\52}\right)$ $2.73\left(\substack{10\\17}\right)$ $1.65\left(\substack{3\\5}\right)$ $1.523\left(\substack{115\\71}\right)$ $0.936\left(\substack{133\\57}\right)$ $-0.24\left(\substack{1\\4}\right)$ $-0.11\left(\substack{6\\17}\right)$ $1.62\left(\substack{19\\52}\right)$ --- --- $-0.728\left(\substack{224\\47}\right)$ --- --- --- --- --- --- --- --- --- $-0.061\left(\substack{24\\33}\right)$ --- --- --- --- --- --- --- $-0.379\left(\substack{98\\96}\right)$ $0.2236\left(\substack{17\\38}\right)$ $-0.0927\left(\substack{22\\86}\right)$ $0.2421\left(\substack{23\\11}\right)$ $1.169\left(\substack{10\\10}\right)$ $1.958\left(\substack{23\\9}\right)$ $-0.393\left(\substack{12\\36}\right)$ $0.1487\left(\substack{28\\28}\right)$ $0.1069\left(\substack{18\\75}\right)$ $0.1831\left(\substack{14\\44}\right)$ $0.624\left(\substack{13\\38}\right)$ $-0.1687\left(\substack{51\\26}\right)$ $0.1892\left(\substack{54\\28}\right)$ $0.2535\left(\substack{31\\19}\right)$ $0.728\left(\substack{11\\27}\right)$ $0.1514\left(\substack{33\\34}\right)$ $0.1291\left(\substack{18\\77}\right)$ $0.1990\left(\substack{13\\49}\right)$ $0.706\left(\substack{13\\37}\right)$ $-0.1668\left(\substack{54\\29}\right)$ $0.2049\left(\substack{52\\28}\right)$ $0.2642\left(\substack{32\\21}\right)$ $0.683\left(\substack{12\\25}\right)$ $0.1501\left(\substack{31\\32}\right)$ $0.1190\left(\substack{17\\76}\right)$ $0.1916\left(\substack{14\\48}\right)$ $0.670\left(\substack{13\\38}\right)$ $-0.1677\left(\substack{53\\27}\right)$ $0.1977\left(\substack{53\\28}\right)$ $0.2593\left(\substack{32\\21}\right)$ $0.703\left(\substack{12\\26}\right)$ $0.1494\left(\substack{29\\30}\right)$ $0.1132\left(\substack{17\\75}\right)$ $0.1874\left(\substack{14\\46}\right)$ $0.648\left(\substack{13\\38}\right)$ $-0.1682\left(\substack{52\\27}\right)$ $0.1936\left(\substack{53\\29}\right)$ $0.2565\left(\substack{31\\20}\right)$ $0.715\left(\substack{11\\26}\right)$ $-0.121\left(\substack{15\\23}\right)$ $0.1980\left(\substack{6\\34}\right)$ $0.0240\left(\substack{42\\29}\right)$ $0.1965\left(\substack{10\\39}\right)$ $0.2254\left(\substack{6\\38}\right)$ $0.0273\left(\substack{48\\34}\right)$ $0.2237\left(\substack{12\\44}\right)$ $0.2129\left(\substack{6\\36}\right)$ $0.0258\left(\substack{45\\32}\right)$ $0.2113\left(\substack{11\\42}\right)$ $0.2057\left(\substack{6\\35}\right)$ $0.0249\left(\substack{44\\31}\right)$ $0.2042\left(\substack{11\\40}\right)$ $0.336\left(\substack{12\\11}\right)$ $0.535\left(\substack{5\\21}\right)$ $1.901\left(\substack{25\\29}\right)$ $0.2279\left(\substack{35\\25}\right)$


==> data/nlo_extrap_chPT.dat <==
fitname fitid masscut chi2perdof EightT0F EightT0M0Sq M0timessqrt8t0 L5 L8 Lambda1 LambdaTilde dA dtildeA deltacA fA Ameta0 Ameta1 Ameta2 Ametapr0 Ametapr1 Ametapr2 Af000 Af001 Af002 Af080 Af081 Af082 Af100 Af101 Af102 Af180 Af181 Af182 FAoctet0timessqrt8t0phys FAoctet1timessqrt8t0phys Foctettimessqrt8t0phys metatimessqrt8t0phys metaprimetimessqrt8t0phys thetaoctetphys FAlight0timessqrt8t0phys FAlight1timessqrt8t0phys Flighttimessqrt8t0phys thetalightphys FAstrange0timessqrt8t0phys FAstrange1timessqrt8t0phys Fstrangetimessqrt8t0phys thetastrangephys FAlight0timessqrt8t0at1GeV FAlight1timessqrt8t0at1GeV Flighttimessqrt8t0at1GeV thetalightat1GeV FAstrange0timessqrt8t0at1GeV FAstrange1timessqrt8t0at1GeV Fstrangetimessqrt8t0at1GeV thetastrangeat1GeV FAlight0timessqrt8t0at2GeV FAlight1timessqrt8t0at2GeV Flighttimessqrt8t0at2GeV thetalightat2GeV FAstrange0timessqrt8t0at2GeV FAstrange1timessqrt8t0at2GeV Fstrangetimessqrt8t0at2GeV thetastrangeat2GeV FAlight0timessqrt8t0at10GeV FAlight1timessqrt8t0at10GeV Flighttimessqrt8t0at10GeV thetalightat10GeV FAstrange0timessqrt8t0at10GeV FAstrange1timessqrt8t0at10GeV Fstrangetimessqrt8t0at10GeV thetastrangeat10GeV thetasingletphys Fsinglettimessqrt8t0phys FAsinglet0timessqrt8t0phys FAsinglet1timessqrt8t0phys Fsinglettimessqrt8t0at1GeV FAsinglet0timessqrt8t0at1GeV FAsinglet1timessqrt8t0at1GeV Fsinglettimessqrt8t0at2GeV FAsinglet0timessqrt8t0at2GeV FAsinglet1timessqrt8t0at2GeV Fsinglettimessqrt8t0at10GeV FAsinglet0timessqrt8t0at10GeV FAsinglet1timessqrt8t0at10GeV etagammagammatimessqrt8t0phys etaprimegammagammatimessqrt8t0phys M0overlam1 Fsinglettimessqrt8t0overlam1
nlolinearSomeAndF82cut0 1 --- $1.47$ $0.1890\left(\substack{23\\31}\right)$ $2.79\left(\substack{6\\17}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.576\left(\substack{139\\59}\right)$ $0.955\left(\substack{127\\46}\right)$ $-0.22\left(\substack{1\\4}\right)$ $-0.20\left(\substack{4\\13}\right)$ $1.84\left(\substack{27\\51}\right)$ --- -- $-0.689\left(\substack{229\\63}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.029\left(\substack{17\\17}\right)$ --- -- --- -- --- $-0.367\left(\substack{99\\93}\right)$ $0.2219\left(\substack{15\\31}\right)$ $-0.0939\left(\substack{23\\83}\right)$ $0.2410\left(\substack{19\\13}\right)$ $1.168\left(\substack{7\\12}\right)$ $1.958\left(\substack{22\\10}\right)$ $-0.400\left(\substack{7\\37}\right)$ $0.1464\left(\substack{22\\18}\right)$ $0.1070\left(\substack{20\\73}\right)$ $0.1814\left(\substack{10\\40}\right)$ $0.631\left(\substack{10\\37}\right)$ $-0.1683\left(\substack{48\\25}\right)$ $0.1906\left(\substack{59\\26}\right)$ $0.2543\left(\substack{33\\23}\right)$ $0.723\left(\substack{10\\25}\right)$ $0.1490\left(\substack{28\\19}\right)$ $0.1293\left(\substack{20\\76}\right)$ $0.1972\left(\substack{10\\46}\right)$ $0.715\left(\substack{10\\35}\right)$ $-0.1665\left(\substack{52\\26}\right)$ $0.2064\left(\substack{56\\27}\right)$ $0.2652\left(\substack{33\\25}\right)$ $0.679\left(\substack{10\\24}\right)$ $0.1478\left(\substack{25\\19}\right)$ $0.1191\left(\substack{20\\74}\right)$ $0.1898\left(\substack{11\\44}\right)$ $0.678\left(\substack{10\\35}\right)$ $-0.1673\left(\substack{50\\25}\right)$ $0.1992\left(\substack{57\\27}\right)$ $0.2601\left(\substack{33\\24}\right)$ $0.699\left(\substack{10\\24}\right)$ $0.1471\left(\substack{24\\18}\right)$ $0.1132\left(\substack{20\\72}\right)$ $0.1857\left(\substack{11\\42}\right)$ $0.656\left(\substack{10\\36}\right)$ $-0.1678\left(\substack{49\\25}\right)$ $0.1951\left(\substack{58\\27}\right)$ $0.2573\left(\substack{33\\24}\right)$ $0.710\left(\substack{10\\24}\right)$ $-0.113\left(\substack{13\\24}\right)$ $0.1987\left(\substack{10\\35}\right)$ $0.0224\left(\substack{44\\25}\right)$ $0.1974\left(\substack{12\\40}\right)$ $0.2262\left(\substack{11\\40}\right)$ $0.0255\left(\substack{50\\28}\right)$ $0.2247\left(\substack{13\\45}\right)$ $0.2136\left(\substack{11\\38}\right)$ $0.0241\left(\substack{47\\27}\right)$ $0.2122\left(\substack{12\\43}\right)$ $0.2064\left(\substack{10\\36}\right)$ $0.0233\left(\substack{45\\26}\right)$ $0.2051\left(\substack{12\\41}\right)$ $0.3295\left(\substack{119\\66}\right)$ $0.536\left(\substack{5\\21}\right)$ $1.889\left(\substack{19\\24}\right)$ $0.22482\left(\substack{242\\77}\right)$
nlolinearSomeAndF82cut4 2 1.6 $1.49$ $0.1894\left(\substack{20\\33}\right)$ $2.75\left(\substack{5\\16}\right)$ $1.66\left(\substack{2\\5}\right)$ $1.559\left(\substack{131\\62}\right)$ $0.930\left(\substack{126\\35}\right)$ $-0.23\left(\substack{1\\4}\right)$ $-0.19\left(\substack{4\\14}\right)$ $1.83\left(\substack{27\\50}\right)$ --- -- $-0.731\left(\substack{248\\76}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.030\left(\substack{17\\17}\right)$ --- -- --- -- --- $-0.363\left(\substack{100\\99}\right)$ $0.2217\left(\substack{15\\31}\right)$ $-0.0937\left(\substack{18\\82}\right)$ $0.2407\left(\substack{22\\14}\right)$ $1.163\left(\substack{7\\11}\right)$ $1.954\left(\substack{20\\11}\right)$ $-0.400\left(\substack{10\\36}\right)$ $0.1467\left(\substack{20\\18}\right)$ $0.1065\left(\substack{16\\70}\right)$ $0.1813\left(\substack{11\\39}\right)$ $0.628\left(\substack{8\\35}\right)$ $-0.1678\left(\substack{47\\26}\right)$ $0.1901\left(\substack{54\\25}\right)$ $0.2536\left(\substack{34\\24}\right)$ $0.723\left(\substack{9\\26}\right)$ $0.1493\left(\substack{24\\20}\right)$ $0.1287\left(\substack{17\\75}\right)$ $0.1971\left(\substack{11\\43}\right)$ $0.712\left(\substack{8\\33}\right)$ $-0.1660\left(\substack{51\\27}\right)$ $0.2058\left(\substack{53\\24}\right)$ $0.2644\left(\substack{35\\26}\right)$ $0.679\left(\substack{9\\26}\right)$ $0.1481\left(\substack{22\\20}\right)$ $0.1186\left(\substack{16\\73}\right)$ $0.1897\left(\substack{11\\42}\right)$ $0.675\left(\substack{8\\33}\right)$ $-0.1668\left(\substack{49\\27}\right)$ $0.1986\left(\substack{53\\25}\right)$ $0.2594\left(\substack{34\\25}\right)$ $0.699\left(\substack{9\\26}\right)$ $0.1474\left(\substack{21\\19}\right)$ $0.1128\left(\substack{15\\72}\right)$ $0.1856\left(\substack{11\\41}\right)$ $0.653\left(\substack{9\\34}\right)$ $-0.1673\left(\substack{48\\26}\right)$ $0.1945\left(\substack{53\\25}\right)$ $0.2566\left(\substack{34\\25}\right)$ $0.710\left(\substack{9\\26}\right)$ $-0.116\left(\substack{11\\23}\right)$ $0.1980\left(\substack{8\\32}\right)$ $0.0229\left(\substack{42\\21}\right)$ $0.1967\left(\substack{10\\38}\right)$ $0.2254\left(\substack{10\\36}\right)$ $0.0261\left(\substack{48\\23}\right)$ $0.2239\left(\substack{11\\43}\right)$ $0.2129\left(\substack{9\\34}\right)$ $0.0246\left(\substack{46\\22}\right)$ $0.2115\left(\substack{10\\41}\right)$ $0.2057\left(\substack{9\\33}\right)$ $0.0238\left(\substack{44\\21}\right)$ $0.2044\left(\substack{10\\39}\right)$ $0.3308\left(\substack{104\\61}\right)$ $0.534\left(\substack{4\\19}\right)$ $1.885\left(\substack{23\\25}\right)$ $0.2251\left(\substack{23\\11}\right)$
nlolinearSomeAndF82cut2 3 1.4 $1.38$ $0.1911\left(\substack{20\\32}\right)$ $2.78\left(\substack{6\\15}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.487\left(\substack{130\\74}\right)$ $0.882\left(\substack{125\\67}\right)$ $-0.25\left(\substack{2\\3}\right)$ $-0.08\left(\substack{6\\16}\right)$ $1.65\left(\substack{30\\53}\right)$ --- -- $-0.699\left(\substack{216\\51}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.030\left(\substack{17\\20}\right)$ --- -- --- -- --- $-0.34\left(\substack{11\\11}\right)$ $0.2230\left(\substack{19\\30}\right)$ $-0.0881\left(\substack{36\\82}\right)$ $0.2397\left(\substack{23\\15}\right)$ $1.173\left(\substack{8\\12}\right)$ $1.961\left(\substack{25\\14}\right)$ $-0.376\left(\substack{16\\34}\right)$ $0.1456\left(\substack{22\\16}\right)$ $0.1081\left(\substack{20\\66}\right)$ $0.1813\left(\substack{13\\40}\right)$ $0.639\left(\substack{14\\33}\right)$ $-0.1701\left(\substack{48\\33}\right)$ $0.1843\left(\substack{57\\28}\right)$ $0.2508\left(\substack{31\\25}\right)$ $0.745\left(\substack{15\\25}\right)$ $0.1479\left(\substack{26\\20}\right)$ $0.1301\left(\substack{21\\67}\right)$ $0.1970\left(\substack{13\\43}\right)$ $0.721\left(\substack{13\\32}\right)$ $-0.1685\left(\substack{50\\36}\right)$ $0.1998\left(\substack{56\\28}\right)$ $0.2614\left(\substack{33\\28}\right)$ $0.700\left(\substack{15\\24}\right)$ $0.1469\left(\substack{25\\18}\right)$ $0.1201\left(\substack{20\\66}\right)$ $0.1897\left(\substack{13\\42}\right)$ $0.685\left(\substack{13\\34}\right)$ $-0.1693\left(\substack{49\\35}\right)$ $0.1927\left(\substack{56\\28}\right)$ $0.2565\left(\substack{32\\26}\right)$ $0.721\left(\substack{15\\24}\right)$ $0.1462\left(\substack{24\\17}\right)$ $0.1143\left(\substack{20\\66}\right)$ $0.1856\left(\substack{13\\41}\right)$ $0.663\left(\substack{13\\34}\right)$ $-0.1697\left(\substack{48\\34}\right)$ $0.1887\left(\substack{56\\28}\right)$ $0.2537\left(\substack{32\\25}\right)$ $0.732\left(\substack{15\\25}\right)$ $-0.106\left(\substack{16\\22}\right)$ $0.1958\left(\substack{9\\33}\right)$ $0.0206\left(\substack{41\\31}\right)$ $0.1947\left(\substack{11\\34}\right)$ $0.2228\left(\substack{10\\38}\right)$ $0.0235\left(\substack{47\\36}\right)$ $0.2216\left(\substack{13\\39}\right)$ $0.2105\left(\substack{9\\36}\right)$ $0.0222\left(\substack{44\\34}\right)$ $0.2093\left(\substack{12\\37}\right)$ $0.2034\left(\substack{9\\35}\right)$ $0.0214\left(\substack{43\\33}\right)$ $0.2022\left(\substack{12\\36}\right)$ $0.3249\left(\substack{110\\81}\right)$ $0.534\left(\substack{5\\17}\right)$ $1.926\left(\substack{26\\25}\right)$ $0.2260\left(\substack{23\\14}\right)$
nlolinearSomeAndF82cut1 4 1.2 $1.25$ $0.1852\left(\substack{37\\45}\right)$ $2.79\left(\substack{8\\13}\right)$ $1.67\left(\substack{2\\4}\right)$ $1.777\left(\substack{132\\150}\right)$ $1.111\left(\substack{141\\131}\right)$ $-0.23\left(\substack{2\\3}\right)$ $-0.49\left(\substack{17\\24}\right)$ $1.68\left(\substack{43\\50}\right)$ --- -- $-0.33\left(\substack{19\\17}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.053\left(\substack{25\\19}\right)$ --- -- --- -- --- $-0.27\left(\substack{11\\19}\right)$ $0.2225\left(\substack{24\\35}\right)$ $-0.1021\left(\substack{75\\99}\right)$ $0.2448\left(\substack{24\\28}\right)$ $1.162\left(\substack{10\\12}\right)$ $2.006\left(\substack{23\\20}\right)$ $-0.430\left(\substack{30\\39}\right)$ $0.1450\left(\substack{21\\24}\right)$ $0.1026\left(\substack{38\\56}\right)$ $0.1776\left(\substack{20\\39}\right)$ $0.616\left(\substack{21\\30}\right)$ $-0.1699\left(\substack{45\\37}\right)$ $0.1976\left(\substack{83\\74}\right)$ $0.2606\left(\substack{45\\55}\right)$ $0.710\left(\substack{23\\29}\right)$ $0.1473\left(\substack{24\\26}\right)$ $0.1249\left(\substack{36\\59}\right)$ $0.1931\left(\substack{22\\43}\right)$ $0.703\left(\substack{20\\29}\right)$ $-0.1683\left(\substack{48\\39}\right)$ $0.2134\left(\substack{82\\74}\right)$ $0.2718\left(\substack{49\\58}\right)$ $0.668\left(\substack{22\\28}\right)$ $0.1462\left(\substack{23\\25}\right)$ $0.1147\left(\substack{37\\58}\right)$ $0.1859\left(\substack{21\\41}\right)$ $0.665\left(\substack{20\\29}\right)$ $-0.1691\left(\substack{46\\38}\right)$ $0.2062\left(\substack{82\\74}\right)$ $0.2666\left(\substack{47\\57}\right)$ $0.687\left(\substack{22\\29}\right)$ $0.1456\left(\substack{22\\24}\right)$ $0.1089\left(\substack{37\\57}\right)$ $0.1818\left(\substack{21\\40}\right)$ $0.642\left(\substack{20\\30}\right)$ $-0.1695\left(\substack{46\\37}\right)$ $0.2020\left(\substack{83\\74}\right)$ $0.2637\left(\substack{46\\56}\right)$ $0.698\left(\substack{23\\29}\right)$ $-0.102\left(\substack{18\\21}\right)$ $0.1989\left(\substack{17\\32}\right)$ $0.0203\left(\substack{42\\37}\right)$ $0.1978\left(\substack{18\\31}\right)$ $0.2264\left(\substack{19\\36}\right)$ $0.0231\left(\substack{48\\42}\right)$ $0.2252\left(\substack{20\\35}\right)$ $0.2138\left(\substack{18\\34}\right)$ $0.0218\left(\substack{45\\40}\right)$ $0.2127\left(\substack{19\\33}\right)$ $0.2066\left(\substack{17\\33}\right)$ $0.0211\left(\substack{44\\39}\right)$ $0.2055\left(\substack{19\\32}\right)$ $0.3231\left(\substack{104\\95}\right)$ $0.528\left(\substack{8\\14}\right)$ $1.902\left(\substack{29\\32}\right)$ $0.2264\left(\substack{21\\18}\right)$


==> data/nlo_extrap_scale.dat <==
fitname fitid matching masscut chi2perdof EightT0F EightT0M0Sq M0timessqrt8t0 L5 L8 Lambda1 LambdaTilde dA dtildeA deltacA fA Ameta0 Ameta1 Ameta2 Ametapr0 Ametapr1 Ametapr2 Af000 Af001 Af002 Af080 Af081 Af082 Af100 Af101 Af102 Af180 Af181 Af182 FAoctet0timessqrt8t0phys FAoctet1timessqrt8t0phys Foctettimessqrt8t0phys metatimessqrt8t0phys metaprimetimessqrt8t0phys thetaoctetphys FAlight0timessqrt8t0phys FAlight1timessqrt8t0phys Flighttimessqrt8t0phys thetalightphys FAstrange0timessqrt8t0phys FAstrange1timessqrt8t0phys Fstrangetimessqrt8t0phys thetastrangephys FAlight0timessqrt8t0at1GeV FAlight1timessqrt8t0at1GeV Flighttimessqrt8t0at1GeV thetalightat1GeV FAstrange0timessqrt8t0at1GeV FAstrange1timessqrt8t0at1GeV Fstrangetimessqrt8t0at1GeV thetastrangeat1GeV FAlight0timessqrt8t0at2GeV FAlight1timessqrt8t0at2GeV Flighttimessqrt8t0at2GeV thetalightat2GeV FAstrange0timessqrt8t0at2GeV FAstrange1timessqrt8t0at2GeV Fstrangetimessqrt8t0at2GeV thetastrangeat2GeV FAlight0timessqrt8t0at10GeV FAlight1timessqrt8t0at10GeV Flighttimessqrt8t0at10GeV thetalightat10GeV FAstrange0timessqrt8t0at10GeV FAstrange1timessqrt8t0at10GeV Fstrangetimessqrt8t0at10GeV thetastrangeat10GeV thetasingletphys Fsinglettimessqrt8t0phys FAsinglet0timessqrt8t0phys FAsinglet1timessqrt8t0phys Fsinglettimessqrt8t0at1GeV FAsinglet0timessqrt8t0at1GeV FAsinglet1timessqrt8t0at1GeV Fsinglettimessqrt8t0at2GeV FAsinglet0timessqrt8t0at2GeV FAsinglet1timessqrt8t0at2GeV Fsinglettimessqrt8t0at10GeV FAsinglet0timessqrt8t0at10GeV FAsinglet1timessqrt8t0at10GeV etagammagammatimessqrt8t0phys etaprimegammagammatimessqrt8t0phys M0overlam1 Fsinglettimessqrt8t0overlam1
nlolinearSomeAndF82scale0.5cut0 1 $a^{-1}/2$ --- $1.51$ $0.1887\left(\substack{21\\37}\right)$ $2.68\left(\substack{6\\15}\right)$ $1.64\left(\substack{2\\5}\right)$ $1.571\left(\substack{139\\57}\right)$ $0.938\left(\substack{134\\42}\right)$ $-0.27\left(\substack{1\\3}\right)$ $-0.15\left(\substack{3\\14}\right)$ $2.04\left(\substack{27\\54}\right)$ --- -- $-0.722\left(\substack{238\\63}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.025\left(\substack{16\\17}\right)$ --- -- --- -- --- $-0.375\left(\substack{96\\91}\right)$ $0.2219\left(\substack{15\\33}\right)$ $-0.0930\left(\substack{26\\84}\right)$ $0.2406\left(\substack{19\\14}\right)$ $1.169\left(\substack{7\\11}\right)$ $1.9561\left(\substack{233\\100}\right)$ $-0.397\left(\substack{10\\38}\right)$ $0.1448\left(\substack{20\\18}\right)$ $0.1032\left(\substack{16\\71}\right)$ $0.1778\left(\substack{10\\39}\right)$ $0.619\left(\substack{9\\35}\right)$ $-0.1695\left(\substack{50\\26}\right)$ $0.1869\left(\substack{64\\24}\right)$ $0.2523\left(\substack{36\\23}\right)$ $0.737\left(\substack{10\\28}\right)$ $0.1471\left(\substack{25\\19}\right)$ $0.1249\left(\substack{17\\73}\right)$ $0.1930\left(\substack{10\\44}\right)$ $0.704\left(\substack{10\\33}\right)$ $-0.1678\left(\substack{54\\28}\right)$ $0.2022\left(\substack{64\\25}\right)$ $0.2628\left(\substack{36\\25}\right)$ $0.693\left(\substack{10\\26}\right)$ $0.1460\left(\substack{23\\18}\right)$ $0.1150\left(\substack{16\\72}\right)$ $0.1859\left(\substack{10\\41}\right)$ $0.667\left(\substack{9\\33}\right)$ $-0.1686\left(\substack{52\\27}\right)$ $0.1952\left(\substack{64\\25}\right)$ $0.2579\left(\substack{36\\24}\right)$ $0.712\left(\substack{10\\27}\right)$ $0.1454\left(\substack{22\\18}\right)$ $0.1093\left(\substack{16\\71}\right)$ $0.1819\left(\substack{10\\40}\right)$ $0.645\left(\substack{9\\34}\right)$ $-0.1690\left(\substack{51\\27}\right)$ $0.1912\left(\substack{64\\25}\right)$ $0.2552\left(\substack{36\\24}\right)$ $0.724\left(\substack{9\\27}\right)$ $-0.106\left(\substack{12\\24}\right)$ $0.1933\left(\substack{12\\31}\right)$ $0.0204\left(\substack{43\\24}\right)$ $0.1922\left(\substack{13\\35}\right)$ $0.2200\left(\substack{14\\36}\right)$ $0.0232\left(\substack{49\\27}\right)$ $0.2188\left(\substack{15\\40}\right)$ $0.2078\left(\substack{13\\34}\right)$ $0.0219\left(\substack{47\\26}\right)$ $0.2066\left(\substack{14\\38}\right)$ $0.2008\left(\substack{13\\32}\right)$ $0.0212\left(\substack{45\\25}\right)$ $0.1996\left(\substack{13\\37}\right)$ $0.3228\left(\substack{109\\63}\right)$ $0.520\left(\substack{5\\19}\right)$ $1.921\left(\substack{21\\25}\right)$ $0.2269\left(\substack{27\\13}\right)$
nlolinearSomeAndF82cut0 2 $a^{-1}$ --- $1.47$ $0.1890\left(\substack{23\\31}\right)$ $2.79\left(\substack{6\\17}\right)$ $1.67\left(\substack{2\\5}\right)$ $1.576\left(\substack{139\\59}\right)$ $0.955\left(\substack{127\\46}\right)$ $-0.22\left(\substack{1\\4}\right)$ $-0.20\left(\substack{4\\13}\right)$ $1.84\left(\substack{27\\51}\right)$ --- -- $-0.689\left(\substack{229\\63}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.029\left(\substack{17\\17}\right)$ --- -- --- -- --- $-0.367\left(\substack{99\\93}\right)$ $0.2219\left(\substack{15\\31}\right)$ $-0.0939\left(\substack{23\\83}\right)$ $0.2410\left(\substack{19\\13}\right)$ $1.168\left(\substack{7\\12}\right)$ $1.958\left(\substack{22\\10}\right)$ $-0.400\left(\substack{7\\37}\right)$ $0.1464\left(\substack{22\\18}\right)$ $0.1070\left(\substack{20\\73}\right)$ $0.1814\left(\substack{10\\40}\right)$ $0.631\left(\substack{10\\37}\right)$ $-0.1683\left(\substack{48\\25}\right)$ $0.1906\left(\substack{59\\26}\right)$ $0.2543\left(\substack{33\\23}\right)$ $0.723\left(\substack{10\\25}\right)$ $0.1490\left(\substack{28\\19}\right)$ $0.1293\left(\substack{20\\76}\right)$ $0.1972\left(\substack{10\\46}\right)$ $0.715\left(\substack{10\\35}\right)$ $-0.1665\left(\substack{52\\26}\right)$ $0.2064\left(\substack{56\\27}\right)$ $0.2652\left(\substack{33\\25}\right)$ $0.679\left(\substack{10\\24}\right)$ $0.1478\left(\substack{25\\19}\right)$ $0.1191\left(\substack{20\\74}\right)$ $0.1898\left(\substack{11\\44}\right)$ $0.678\left(\substack{10\\35}\right)$ $-0.1673\left(\substack{50\\25}\right)$ $0.1992\left(\substack{57\\27}\right)$ $0.2601\left(\substack{33\\24}\right)$ $0.699\left(\substack{10\\24}\right)$ $0.1471\left(\substack{24\\18}\right)$ $0.1132\left(\substack{20\\72}\right)$ $0.1857\left(\substack{11\\42}\right)$ $0.656\left(\substack{10\\36}\right)$ $-0.1678\left(\substack{49\\25}\right)$ $0.1951\left(\substack{58\\27}\right)$ $0.2573\left(\substack{33\\24}\right)$ $0.710\left(\substack{10\\24}\right)$ $-0.113\left(\substack{13\\24}\right)$ $0.1987\left(\substack{10\\35}\right)$ $0.0224\left(\substack{44\\25}\right)$ $0.1974\left(\substack{12\\40}\right)$ $0.2262\left(\substack{11\\40}\right)$ $0.0255\left(\substack{50\\28}\right)$ $0.2247\left(\substack{13\\45}\right)$ $0.2136\left(\substack{11\\38}\right)$ $0.0241\left(\substack{47\\27}\right)$ $0.2122\left(\substack{12\\43}\right)$ $0.2064\left(\substack{10\\36}\right)$ $0.0233\left(\substack{45\\26}\right)$ $0.2051\left(\substack{12\\41}\right)$ $0.3295\left(\substack{119\\66}\right)$ $0.536\left(\substack{5\\21}\right)$ $1.889\left(\substack{19\\24}\right)$ $0.22482\left(\substack{242\\77}\right)$
nlolinearSomeAndF82scale2cut0 3 $2\,a^{-1}$ --- $1.46$ $0.1890\left(\substack{23\\42}\right)$ $2.84\left(\substack{6\\18}\right)$ $1.69\left(\substack{2\\5}\right)$ $1.580\left(\substack{151\\58}\right)$ $0.959\left(\substack{147\\42}\right)$ $-0.19\left(\substack{1\\4}\right)$ $-0.22\left(\substack{4\\18}\right)$ $1.77\left(\substack{24\\59}\right)$ --- -- $-0.678\left(\substack{284\\48}\right)$ --- -- --- -- --- -- --- -- --- -- --- $-0.031\left(\substack{15\\16}\right)$ --- -- --- -- --- $-0.364\left(\substack{98\\92}\right)$ $0.2220\left(\substack{14\\34}\right)$ $-0.0941\left(\substack{21\\98}\right)$ $0.2411\left(\substack{18\\13}\right)$ $1.167\left(\substack{6\\11}\right)$ $1.958\left(\substack{26\\10}\right)$ $-0.401\left(\substack{7\\41}\right)$ $0.1471\left(\substack{24\\18}\right)$ $0.1089\left(\substack{18\\82}\right)$ $0.1831\left(\substack{11\\45}\right)$ $0.637\left(\substack{12\\40}\right)$ $-0.1678\left(\substack{49\\23}\right)$ $0.1923\left(\substack{60\\23}\right)$ $0.2553\left(\substack{33\\22}\right)$ $0.717\left(\substack{11\\27}\right)$ $0.1497\left(\substack{30\\19}\right)$ $0.1315\left(\substack{21\\87}\right)$ $0.1993\left(\substack{11\\50}\right)$ $0.721\left(\substack{12\\39}\right)$ $-0.1660\left(\substack{52\\25}\right)$ $0.2083\left(\substack{59\\24}\right)$ $0.2664\left(\substack{33\\24}\right)$ $0.673\left(\substack{10\\26}\right)$ $0.1485\left(\substack{27\\19}\right)$ $0.1212\left(\substack{20\\85}\right)$ $0.1917\left(\substack{11\\47}\right)$ $0.684\left(\substack{12\\39}\right)$ $-0.1668\left(\substack{51\\24}\right)$ $0.2010\left(\substack{59\\23}\right)$ $0.2612\left(\substack{33\\23}\right)$ $0.693\left(\substack{10\\27}\right)$ $0.1478\left(\substack{25\\19}\right)$ $0.1153\left(\substack{19\\84}\right)$ $0.1875\left(\substack{11\\46}\right)$ $0.662\left(\substack{12\\39}\right)$ $-0.1673\left(\substack{50\\23}\right)$ $0.1968\left(\substack{59\\23}\right)$ $0.2583\left(\substack{33\\22}\right)$ $0.705\left(\substack{10\\27}\right)$ $-0.116\left(\substack{11\\24}\right)$ $0.2013\left(\substack{7\\38}\right)$ $0.0232\left(\substack{44\\24}\right)$ $0.2000\left(\substack{10\\43}\right)$ $0.2292\left(\substack{8\\43}\right)$ $0.0264\left(\substack{50\\28}\right)$ $0.2277\left(\substack{11\\48}\right)$ $0.2165\left(\substack{7\\41}\right)$ $0.0250\left(\substack{47\\26}\right)$ $0.2150\left(\substack{10\\46}\right)$ $0.2092\left(\substack{7\\39}\right)$ $0.0241\left(\substack{45\\25}\right)$ $0.2078\left(\substack{10\\44}\right)$ $0.3321\left(\substack{119\\68}\right)$ $0.544\left(\substack{6\\23}\right)$ $1.876\left(\substack{19\\24}\right)$ $0.22393\left(\substack{222\\83}\right)$

